A Comparative Study Between M30 and M92 : M92 Is A Merger Remnant With A Large Helium Enhancement

We perform a comparative study of the ex--situ second--parameter pair globular clusters (GCs) M30 and M92, having similar metallicities but different horizontal branch morphologies. We obtain the similar mean primordial carbon abundances for both clusters. However, M92 shows a large dispersion in carbon due to a more extended C--N anticorrelation, while M30 exhibits a higher primordial nitrogen abundance, suggesting that they have different chemical enrichment histories. Our new results confirm our previous result that M92 is a metal--complex GC showing a bimodal metallicity distribution. We also find that the metal--rich group of stars in M92 shows a helium enhancement as large as $\Delta Y$ $\sim$ 0.05 from the red giant branch bump (RGBB) $V$ magnitudes, which can also be supported by (i) a lack of bright RGB stars, (ii) synthetic evolutionary HB population models and (iii) the more extended spatial distribution due to different degree of the diffusion process from their lower masses. We reinterpret the [Eu/Fe] measurements by other, finding that the two metallicity groups of stars in M92 have significantly different [Eu/Fe] abundances with small scatters. This strongly suggests that they formed independently out of well mixed interstellar media in different environments. We suggest that M92 is a more complex system than a normal GC, most likely a merger remnant of two GCs or a even more complex system. In Appendix, we address the problems with the recently developed color--temperature relations and the usage of broadband photometry in the populational taggings.

==> Table1.dat <==
M30    26   12.407    0.839   -0.118   -0.596    0.282    0.844   -2.2042   -0.5351    1.4363   325.07913208   -23.18136024
M30    29   12.546    0.813   -0.103   -0.610    0.275    0.816   -2.1909   -0.6246    1.7438   325.07095337   -23.16836166
M30    30   12.764    0.766   -0.105   -0.638    0.074    0.746   -2.2058   -0.7122    1.3039   325.10092163   -23.18638992
M30    31   12.787    0.768   -0.105   -0.610    0.092    0.730   -2.2289   -0.5553    1.5341   325.11093140   -23.24319458
M30    35   12.947    0.738   -0.115   -0.605   -0.095    0.673   -2.2545   -0.4593    1.0460   325.04934692   -23.20969391
M30    41   13.006    0.726   -0.108   -0.579   -0.007    0.690   -2.2154   -0.3842    1.5129   325.00881958   -23.21672249
M30    46   13.055    0.717   -0.109   -0.626   -0.060    0.661   -2.2393   -0.5789    1.3987   325.05804443   -23.15091705
M30    50   13.160    0.706   -0.117   -0.580   -0.235    0.655   -2.2069   -0.3534    0.6801   325.08374023   -23.18958282
M30    53   13.178    0.703   -0.110   -0.597   -0.189    0.664   -2.1794   -0.4611    0.8898   325.09738159   -23.16900063
M30    52   13.259    0.688   -0.107   -0.582   -0.291    0.640   -2.1970   -0.3546    0.5741   325.08929443   -23.17413902
M30    59   13.306    0.681   -0.097   -0.650   -0.327    0.629   -2.1849   -0.7155    0.4486   325.09591675   -23.18000031
M30    60   13.390    0.675   -0.111   -0.595   -0.315    0.613   -2.1971   -0.3877    0.7174   325.10140991   -23.16088867
M30    69   13.561    0.649   -0.096   -0.595   -0.353    0.574   -2.2153   -0.3356    0.8847   325.08282471   -23.18605614
M30    75   13.738    0.637   -0.097   -0.633   -0.369    0.548   -2.2101   -0.5302    1.0521   325.10650635   -23.15744400
M30    78   13.839    0.625   -0.104   -0.600   -0.421    0.541   -2.1990   -0.3298    0.9277   325.08432007   -23.17569351
M30    79   13.867    0.623   -0.099   -0.601   -0.414    0.537   -2.1985   -0.3294    1.0097   325.05065918   -23.15575027
M30    83   13.903    0.627   -0.106   -0.593   -0.489    0.529   -2.1961   -0.2748    0.7167   325.12948608   -23.17594337
M30    93   13.990    0.615   -0.086   -0.618   -0.428    0.532   -2.1636   -0.4376    1.0552   325.11404419   -23.17799950
M30    92   14.007    0.617   -0.098   -0.628   -0.455    0.520   -2.1826   -0.4759    0.9783   325.10427856   -23.19419479
M30    98   14.007    0.616   -0.101   -0.607   -0.458    0.517   -2.1954   -0.3344    0.9921   325.12908936   -23.18158340
M30   108   14.060    0.597   -0.085   -0.635   -0.466    0.494   -2.2256   -0.4570    1.0842   325.09591675   -23.17361069
M30   117   14.102    0.610   -0.091   -0.598   -0.480    0.519   -2.1619   -0.3067    0.9510   325.12344360   -23.17966652
M30   112   14.113    0.605   -0.095   -0.606   -0.476    0.510   -2.1775   -0.3288    1.0179   325.08087158   -23.18824959
M30   109   14.125    0.607   -0.108   -0.559   -0.567    0.511   -2.1727   -0.0962    0.6001   325.08016968   -23.20369339
M30   115   14.140    0.597   -0.095   -0.597   -0.497    0.499   -2.2004   -0.2472    0.9876   325.15963745   -23.10074997
M30   131   14.256    0.596   -0.101   -0.571   -0.621    0.501   -2.1577   -0.1391    0.4710   325.10101318   -23.18183327
M30   147   14.324    0.581   -0.085   -0.618   -0.593    0.476   -2.1997   -0.3343    0.7262   325.09149170   -23.17149925
M30   138   14.333    0.585   -0.110   -0.582   -0.666    0.464   -2.2297   -0.0987    0.4576   325.14370728   -23.08416748
M30   187   14.458    0.584   -0.102   -0.566   -0.678    0.472   -2.1772   -0.0603    0.4538   325.11221313   -23.20869446
M30   223   14.502    0.581   -0.094   -0.557   -0.639    0.477   -2.1545   -0.0360    0.6665   325.09774780   -23.16575050
M30   216   14.532    0.579   -0.087   -0.588   -0.607    0.475   -2.1531   -0.1807    0.8298   325.09725952   -23.18569374
M30   236   14.562    0.576   -0.085   -0.604   -0.598    0.453   -2.1982   -0.2042    0.9902   325.10208130   -23.22152710
M30   262   14.667    0.559   -0.098   -0.533   -0.748    0.440   -2.2115    0.1626    0.4061   325.00805664   -23.19633293
M30   270   14.678    0.564   -0.100   -0.544   -0.806    0.429   -2.2371    0.1493    0.1592   325.05404663   -23.17575073
M30   300   14.687    0.559   -0.077   -0.605   -0.680    0.449   -2.1732   -0.2155    0.6671   325.09390259   -23.17194366
M30   279   14.696    0.565   -0.083   -0.585   -0.632    0.449   -2.1759   -0.1090    0.9368   325.08953857   -23.19949913
M30   286   14.710    0.560   -0.075   -0.584   -0.608    0.445   -2.1833   -0.0924    1.0915   325.03546143   -23.17994308
M30   288   14.722    0.560   -0.103   -0.550   -0.834    0.427   -2.2296    0.1237    0.0402   325.09930420   -23.19350052
M30   307   14.734    0.566   -0.077   -0.559   -0.624    0.457   -2.1503   -0.0044    0.9771   325.12554932   -23.18377876
M30   294   14.749    0.559   -0.079   -0.551   -0.715    0.447   -2.1665    0.0534    0.5907   325.09976196   -23.15999985
M30   308   14.756    0.565   -0.103   -0.550   -0.792    0.443   -2.1758    0.0690    0.2161   325.12670898   -23.18102837
M30   316   14.807    0.559   -0.076   -0.596   -0.694    0.419   -2.2294   -0.0791    0.8316   325.10525513   -23.11272240
M30   322   14.838    0.556   -0.089   -0.523   -0.715    0.439   -2.1709    0.1925    0.6927   325.03329468   -23.19977760
M30   324   14.847    0.547   -0.094   -0.520   -0.729    0.440   -2.1663    0.2012    0.6309   325.02532959   -23.11916733
M30   338   14.872    0.544   -0.089   -0.527   -0.815    0.434   -2.1747    0.1878    0.2180   325.08013916   -23.17894363
M30   332   14.913    0.544   -0.098   -0.560   -0.858    0.424   -2.1854    0.0677    0.0428   325.08590698   -23.18116760
M30   339   14.914    0.540   -0.081   -0.552   -0.800    0.423   -2.1901    0.1079    0.3654   325.11505127   -23.17502785
M30   356   14.931    0.555   -0.087   -0.562   -0.795    0.414   -2.2103    0.0908    0.4432   325.12316895   -23.16158295
M30   350   14.937    0.544   -0.073   -0.608   -0.693    0.415   -2.2032   -0.1520    0.9291   325.09594727   -23.16083336
M30   367   14.972    0.535   -0.078   -0.596   -0.853    0.412   -2.1977   -0.0828    0.1527   325.08413696   -23.17988968
M30   358   14.978    0.535   -0.081   -0.610   -0.736    0.414   -2.1953   -0.1649    0.7323   325.08663940   -23.18691635
M30   364   14.978    0.542   -0.080   -0.571   -0.739    0.421   -2.1844    0.0269    0.7031   325.07717896   -23.14655685
M30   359   15.035    0.532   -0.076   -0.600   -0.798    0.398   -2.2334   -0.0514    0.5293   325.08212280   -23.18911171
M30   381   15.037    0.551   -0.084   -0.570   -0.728    0.422   -2.1669    0.0232    0.7901   325.10552979   -23.20494461
M30   382   15.060    0.530   -0.082   -0.624   -0.880    0.398   -2.2204   -0.2044    0.0874   325.08557129   -23.17841721
M30   377   15.074    0.537   -0.085   -0.572   -0.793    0.413   -2.1750    0.0336    0.5335   325.08386230   -23.18683243
M30   371   15.095    0.525   -0.068   -0.564   -0.807    0.390   -2.2425    0.1522    0.5951   325.08441162   -23.17508316
M30   905   15.103    0.552   -0.088   -0.575   -0.895    0.404   -2.1944    0.0460    0.0492   325.08551025   -23.18250084
M30   392   15.130    0.542   -0.080   -0.595   -0.727    0.401   -2.2009   -0.0459    0.9394   325.07687378   -23.20388985
M30   390   15.139    0.540   -0.097   -0.537   -0.876    0.412   -2.1699    0.1943    0.1514   325.11132812   -23.20413971
M30   378   15.140    0.518   -0.091   -0.545   -0.935    0.381   -2.2660    0.2697   -0.0134   325.07928467   -23.16933250
M30   402   15.179    0.538   -0.078   -0.584   -0.704    0.414   -2.1527   -0.0342    1.0241   325.15136719   -23.19563866
M30   400   15.182    0.540   -0.088   -0.561   -0.863    0.403   -2.1822    0.1101    0.2845   325.10723877   -23.17675018
M30   397   15.216    0.521   -0.076   -0.622   -0.813    0.368   -2.2834   -0.0868    0.7115   325.10192871   -23.15611076
M30   394   15.217    0.522   -0.093   -0.565   -0.925    0.377   -2.2585    0.1923    0.1053   325.07495117   -23.18872261
M30   399   15.227    0.531   -0.086   -0.561   -0.911    0.396   -2.1939    0.1319    0.0824   325.10012817   -23.16799927
M30   411   15.249    0.531   -0.076   -0.615   -0.714    0.404   -2.1582   -0.1876    1.0492   325.09869385   -23.16361046
M30   396   15.251    0.518   -0.068   -0.577   -0.826    0.386   -2.2174    0.0887    0.5995   325.09002686   -23.17369461
M30   404   15.259    0.520   -0.097   -0.593   -0.928    0.367   -2.2771    0.0828    0.1661   325.08392334   -23.20000076
M30   406   15.259    0.519   -0.077   -0.594   -0.772    0.380   -2.2388    0.0308    0.8975   325.07461548   -23.17927742
M30   415   15.266    0.534   -0.094   -0.547   -0.890    0.406   -2.1567    0.1594    0.1762   325.09124756   -23.20241737
M30   416   15.277    0.525   -0.081   -0.577   -0.787    0.394   -2.1924    0.0626    0.7558   325.07528687   -23.18147278
M30   409   15.281    0.525   -0.091   -0.564   -0.914    0.382   -2.2267    0.1683    0.1780   325.07147217   -23.18980598
M30   410   15.316    0.520   -0.077   -0.629   -0.828    0.375   -2.2325   -0.1805    0.6395   325.10562134   -23.18558311
M30   425   15.322    0.531   -0.078   -0.604   -0.748    0.386   -2.2013   -0.0612    1.0128   325.08020020   -23.21599960
M30   423   15.354    0.532   -0.084   -0.603   -0.811    0.389   -2.1848   -0.0699    0.6817   325.07925415   -23.16233253
M30   430   15.362    0.527   -0.079   -0.579   -0.819    0.390   -2.1857    0.0604    0.6531   325.09912109   -23.15730667
M30   429   15.368    0.527   -0.097   -0.559   -0.921    0.394   -2.1688    0.1374    0.1169   325.09561157   -23.21522141
M30   421   15.381    0.514   -0.089   -0.578   -0.891    0.357   -2.2898    0.1993    0.4902   325.04638672   -23.22974968
M30   438   15.431    0.529   -0.092   -0.554   -0.891    0.391   -2.1671    0.1699    0.3321   325.10787964   -23.16749954
M30   439   15.447    0.522   -0.088   -0.607   -0.779    0.376   -2.2066   -0.0512    0.9674   325.07489014   -23.18036079
M30   449   15.450    0.527   -0.073   -0.624   -0.765    0.385   -2.1712   -0.1971    0.9841   325.11093140   -23.17794418
M30   447   15.452    0.522   -0.078   -0.615   -0.814    0.374   -2.2101   -0.0972    0.7928   325.10940552   -23.17522240
M30   450   15.462    0.530   -0.089   -0.574   -0.810    0.396   -2.1465    0.0576    0.7219   325.12188721   -23.20924950
M30   445   15.465    0.520   -0.086   -0.572   -0.861    0.383   -2.1818    0.1073    0.5415   325.06744385   -23.17572212
M30   443   15.484    0.524   -0.086   -0.579   -0.816    0.370   -2.2259    0.1275    0.8401   325.21600342   -23.18472290
M30   456   15.514    0.523   -0.086   -0.562   -0.911    0.381   -2.1802    0.1623    0.3181   325.11621094   -23.17422295
M30   459   15.524    0.516   -0.080   -0.571   -0.869    0.378   -2.1859    0.1270    0.5560   325.07855225   -23.13955688
M30   462   15.524    0.515   -0.079   -0.593   -0.804    0.371   -2.2109    0.0454    0.9126   325.03634644   -23.16172218
M30   457   15.531    0.517   -0.073   -0.590   -0.836    0.374   -2.1998    0.0491    0.7308   325.06182861   -23.18788910
M30   454   15.543    0.513   -0.092   -0.576   -0.940    0.374   -2.1938    0.1147    0.2111   325.08197021   -23.15133286
M30   468   15.544    0.523   -0.076   -0.600   -0.782    0.389   -2.1456   -0.0671    0.9301   325.12438965   -23.18958282
M30   463   15.545    0.518   -0.095   -0.573   -0.937    0.373   -2.1973    0.1341    0.2339   325.12103271   -23.15444374
M30   455   15.559    0.517   -0.076   -0.581   -0.843    0.368   -2.2165    0.1185    0.7447   325.07409668   -23.17300034
M30   471   15.584    0.520   -0.077   -0.601   -0.797    0.375   -2.1827   -0.0204    0.9474   325.07717896   -23.17694473
M30   486   15.585    0.517   -0.086   -0.576   -0.892    0.379   -2.1682    0.0924    0.4557   325.08709717   -23.19041634
M30   465   15.600    0.512   -0.084   -0.588   -0.942    0.366   -2.2061    0.0774    0.2646   325.08538818   -23.16952705
M30   491   15.613    0.521   -0.081   -0.565   -0.869    0.379   -2.1654    0.1471    0.5929   325.09600830   -23.20375061
M30   485   15.615    0.515   -0.094   -0.564   -0.954    0.387   -2.1408    0.1242    0.1016   325.14483643   -23.14688873
M30   474   15.622    0.515   -0.081   -0.576   -0.848    0.373   -2.1809    0.1125    0.7355   325.09896851   -23.19441795
M30   490   15.634    0.515   -0.095   -0.572   -0.952    0.381   -2.1543    0.1040    0.1527   325.10336304   -23.20641708
M30   495   15.638    0.514   -0.079   -0.596   -0.831    0.371   -2.1864    0.0206    0.8230   325.04812622   -23.16191673
M30   497   15.639    0.511   -0.081   -0.572   -0.899    0.374   -2.1753    0.1285    0.4720   325.07412720   -23.10619354
M30   503   15.654    0.515   -0.073   -0.626   -0.852    0.370   -2.1784   -0.1755    0.7068   325.11196899   -23.18774986
M30   481   15.655    0.501   -0.077   -0.593   -0.902    0.346   -2.2674    0.1339    0.6182   325.08209229   -23.17024994
M30   504   15.669    0.512   -0.075   -0.625   -0.783    0.361   -2.2070   -0.1346    1.1326   325.05395508   -23.17744446
M30   470   15.673    0.525   -0.076   -0.593   -0.813    0.369   -2.1869    0.0412    0.9464   325.11691284   -23.18036079
M30   493   15.695    0.504   -0.084   -0.624   -0.868    0.362   -2.1984   -0.1344    0.6875   325.09606934   -23.16925049
M30   512   15.711    0.517   -0.091   -0.562   -0.955    0.372   -2.1711    0.1851    0.2261   325.10165405   -23.23469353
M30   516   15.725    0.507   -0.074   -0.589   -0.851    0.369   -2.1772    0.0584    0.7701   325.07345581   -23.14711189
M30   509   15.732    0.503   -0.075   -0.613   -0.840    0.360   -2.2013   -0.0506    0.8696   325.12701416   -23.17941666
M30   536   15.734    0.507   -0.091   -0.578   -0.908    0.370   -2.1701    0.1073    0.4885   325.10559082   -23.19005585
M30   527   15.737    0.515   -0.082   -0.612   -0.824    0.367   -2.1759   -0.0749    0.9156   325.11621094   -23.20802879
M30   515   15.740    0.505   -0.077   -0.590   -0.836    0.352   -2.2346    0.1224    0.9576   325.01632690   -23.15983391
M30   520   15.747    0.513   -0.082   -0.573   -0.889    0.368   -2.1757    0.1410    0.6069   325.05847168   -23.19133377
M30   514   15.761    0.481   -0.071   -0.611   -1.017    0.339   -2.2705    0.0501    0.0677   325.10009766   -23.17980576
M30   538   15.762    0.508   -0.078   -0.607   -0.829    0.377   -2.1390   -0.0820    0.8470   325.11447144   -23.19008255
M30   544   15.786    0.482   -0.083   -0.576   -0.972    0.336   -2.2862    0.2624    0.3765   325.07901001   -23.17950058
M30   533   15.791    0.505   -0.074   -0.606   -0.833    0.366   -2.1709   -0.0328    0.9010   325.11566162   -23.10758209
M30   535   15.793    0.520   -0.090   -0.555   -1.004    0.360   -2.1984    0.2567    0.0569   325.09091187   -23.19380569
M30   529   15.794    0.513   -0.080   -0.615   -0.821    0.359   -2.1923   -0.0662    1.0032   325.08770752   -23.21252823
M30   532   15.798    0.510   -0.092   -0.566   -0.948    0.365   -2.1783    0.1882    0.3375   325.08090210   -23.20477867
M30   537   15.824    0.506   -0.092   -0.582   -0.967    0.362   -2.1801    0.1116    0.2592   325.09088135   -23.14727783
M30   545   15.851    0.511   -0.086   -0.571   -0.960    0.342   -2.2511    0.2535    0.4326   325.03094482   -23.21441650
M30   531   15.856    0.513   -0.089   -0.585   -0.928    0.362   -2.1733    0.0931    0.4778   325.10336304   -23.18866730
M30   556   15.883    0.505   -0.081   -0.628   -0.847    0.349   -2.2082   -0.1259    0.9595   325.06777954   -23.16919327
M30   546   15.905    0.486   -0.072   -0.627   -0.900    0.330   -2.2791   -0.0185    0.8093   325.08554077   -23.16747284
M30   567   15.937    0.500   -0.073   -0.616   -0.863    0.352   -2.1909   -0.0536    0.8842   325.07003784   -23.14577866
M30   566   15.941    0.506   -0.075   -0.593   -0.860    0.366   -2.1469    0.0366    0.8349   325.10232544   -23.21030617
M30   568   15.944    0.501   -0.087   -0.556   -0.962    0.348   -2.2136    0.2918    0.4305   325.04904175   -23.16588974
M30   446   15.969    0.490   -0.079   -0.581   -1.052    0.329   -2.2780    0.2547    0.0361   325.12536621   -23.19625092
M30   575   15.998    0.489   -0.078   -0.637   -0.904    0.344   -2.2030   -0.1839    0.7296   325.09957886   -23.18763924
M30   588   15.999    0.497   -0.089   -0.586   -0.990    0.362   -2.1479    0.0813    0.2142   325.12240601   -23.18730545
M30   580   16.026    0.496   -0.090   -0.611   -1.021    0.349   -2.1825   -0.0170    0.1036   325.09921265   -23.18530655
M30   601   16.035    0.500   -0.076   -0.597   -0.847    0.358   -2.1569    0.0381    0.9872   325.16894531   -23.20783234
M30   603   16.039    0.499   -0.081   -0.578   -0.890    0.357   -2.1602    0.1427    0.7894   325.15377808   -23.11713982
M30   579   16.051    0.489   -0.092   -0.588   -1.031    0.348   -2.1869    0.1208    0.0728   325.07736206   -23.15683365
M30   604   16.052    0.500   -0.076   -0.584   -0.926    0.356   -2.1602    0.1123    0.6071   325.10446167   -23.16272163
M30   609   16.055    0.495   -0.069   -0.601   -0.844    0.349   -2.1844    0.0483    1.0639   325.04675293   -23.18258286
M30   612   16.062    0.502   -0.077   -0.603   -0.887    0.354   -2.1648    0.0178    0.8072   325.14883423   -23.18636131
M30   608   16.066    0.491   -0.074   -0.595   -0.890    0.355   -2.1623    0.0583    0.7900   325.06570435   -23.19591713
M30   585   16.075    0.480   -0.084   -0.608   -0.955    0.352   -2.1653   -0.0113    0.4717   325.09011841   -23.18808365
M30   558   16.076    0.491   -0.091   -0.571   -0.974    0.351   -2.1776    0.2047    0.4009   325.07199097   -23.18849945
M30   620   16.082    0.500   -0.086   -0.606   -0.969    0.341   -2.2056    0.0448    0.4688   325.07473755   -23.15719414
M30   578   16.083    0.497   -0.078   -0.587   -1.013    0.327   -2.2658    0.2264    0.3313   325.10263062   -23.18788910
M30   623   16.085    0.504   -0.077   -0.593   -0.923    0.357   -2.1497    0.0568    0.6271   325.11279297   -23.21105576
M30   614   16.097    0.490   -0.086   -0.576   -0.904    0.353   -2.1661    0.1671    0.7610   325.04937744   -23.17347145
M30   615   16.102    0.496   -0.073   -0.639   -0.864    0.347   -2.1726   -0.2277    0.9642   325.12640381   -23.16894341
M30   607   16.114    0.475   -0.074   -0.595   -0.991    0.321   -2.2849    0.2123    0.5005   325.08624268   -23.16958237
M30   627   16.140    0.492   -0.079   -0.588   -0.861    0.349   -2.1725    0.1172    1.0116   325.04455566   -23.20647240
M30   636   16.150    0.496   -0.083   -0.569   -0.926    0.354   -2.1557    0.1994    0.6615   325.06695557   -23.20791626
M30   622   16.150    0.488   -0.075   -0.639   -0.915    0.341   -2.1871   -0.2005    0.7475   325.10671997   -23.19108391
M30   630   16.167    0.489   -0.079   -0.611   -0.864    0.336   -2.2115    0.0349    1.0800   325.09902954   -23.06672287
M30   650   16.186    0.498   -0.088   -0.582   -0.925    0.350   -2.1606    0.1403    0.6988   325.10632324   -23.24738884
M30   648   16.200    0.495   -0.088   -0.584   -1.025    0.345   -2.1760    0.1497    0.2009   325.06634521   -23.20211029
M30   642   16.201    0.487   -0.074   -0.605   -0.915    0.342   -2.1844    0.0438    0.7832   325.11724854   -23.19625092
M30   654   16.202    0.484   -0.082   -0.607   -0.865    0.353   -2.1438   -0.0102    0.9801   325.05404663   -23.11091614
M30   619   16.205    0.499   -0.080   -0.585   -1.028    0.321   -2.2703    0.2550    0.3347   325.06671143   -23.19888878
M30   645   16.208    0.489   -0.075   -0.593   -0.843    0.338   -2.2012    0.1323    1.2025   325.05895996   -23.25883293
M30   655   16.219    0.494   -0.082   -0.583   -0.966    0.342   -2.1838    0.1673    0.5393   325.06820679   -23.20452881
M30   624   16.229    0.489   -0.067   -0.624   -0.981    0.329   -2.2258   -0.0271    0.5079   325.08166504   -23.15225029
M30  2016   16.239    0.478   -0.071   -0.583   -1.022    0.316   -2.2855    0.2870    0.4127   325.08447266   -23.18205643
M30   657   16.243    0.489   -0.082   -0.572   -1.008    0.336   -2.2049    0.2482    0.3678   325.06527710   -23.26236153
M30   664   16.248    0.490   -0.086   -0.550   -1.027    0.349   -2.1595    0.3001    0.2037   325.08300781   -23.20838928
M30   658   16.261    0.502   -0.085   -0.597   -0.855    0.353   -2.1370    0.0459    1.0651   325.08499146   -23.19033241
M30   653   16.262    0.487   -0.078   -0.613   -0.927    0.337   -2.1920    0.0132    0.7710   325.07553101   -23.19063950
M30   669   16.264    0.488   -0.085   -0.598   -0.924    0.355   -2.1294    0.0334    0.6889   325.09457397   -23.19258308
M30   629   16.268    0.464   -0.061   -0.639   -1.003    0.310   -2.2956   -0.0501    0.5237   325.09167480   -23.18691635
M30   674   16.280    0.499   -0.086   -0.581   -0.980    0.350   -2.1459    0.1413    0.4439   325.10003662   -23.20947266
M30   691   16.290    0.499   -0.079   -0.607   -0.911    0.342   -2.1700    0.0278    0.8398   325.13879395   -23.20141792
M30   666   16.292    0.484   -0.082   -0.579   -1.007    0.350   -2.1447    0.1524    0.3065   325.08151245   -23.17641640
M30   647   16.295    0.474   -0.067   -0.649   -0.916    0.311   -2.2832   -0.1577    1.0012   325.08013916   -23.19416618
M30   652   16.307    0.461   -0.063   -0.626   -0.946    0.313   -2.2798    0.0360    0.8410   325.08209229   -23.15319443
M30   681   16.307    0.489   -0.076   -0.645   -0.876    0.333   -2.1904   -0.2409    1.0666   325.13528442   -23.13155556
M30   675   16.321    0.489   -0.082   -0.611   -0.994    0.329   -2.2127    0.0489    0.4976   325.10488892   -23.18958282
M30   692   16.331    0.488   -0.083   -0.587   -1.029    0.329   -2.2171    0.2007    0.3273   325.12634277   -23.11444473
M30   682   16.336    0.483   -0.088   -0.590   -0.974    0.339   -2.1766    0.1332    0.5578   325.10812378   -23.06436157
M30  1410   16.340    0.485   -0.075   -0.602   -1.046    0.321   -2.2449    0.1459    0.2777   325.08505249   -23.18161011
M30   696   16.343    0.491   -0.081   -0.592   -0.946    0.343   -2.1601    0.1041    0.6858   325.11984253   -23.17722130
M30   698   16.344    0.489   -0.081   -0.639   -0.913    0.334   -2.1829   -0.1862    0.8812   325.12948608   -23.11375046
M30   701   16.349    0.494   -0.079   -0.599   -1.028    0.339   -2.1725    0.0787    0.2717   325.11895752   -23.18119431
M30   704   16.371    0.482   -0.073   -0.617   -0.945    0.329   -2.2051    0.0148    0.7667   325.06774902   -23.14472198
M30   703   16.373    0.494   -0.090   -0.610   -1.028    0.326   -2.2171    0.0664    0.3543   325.10409546   -23.24891663
M30  1101   16.402    0.459   -0.061   -0.607   -0.994    0.322   -2.2296    0.1032    0.5762   325.08007812   -23.18025017
M30   715   16.407    0.488   -0.071   -0.632   -0.874    0.331   -2.1874   -0.1196    1.1398   325.10028076   -23.23030663
M30   718   16.420    0.488   -0.073   -0.598   -0.951    0.336   -2.1734    0.0942    0.7293   325.06637573   -23.15897179
M30   677   16.422    0.456   -0.072   -0.613   -0.976    0.306   -2.2968    0.1617    0.7806   325.08050537   -23.19111061
M30   716   16.426    0.488   -0.071   -0.568   -0.995    0.324   -2.2258    0.3120    0.5840   325.11260986   -23.17552757
M30   723   16.442    0.486   -0.083   -0.588   -0.984    0.328   -2.2038    0.1926    0.6131   325.02420044   -23.19350052
M30   720   16.444    0.492   -0.073   -0.588   -0.973    0.332   -2.1878    0.1726    0.6483   325.09292603   -23.21972275
M30   712   16.447    0.489   -0.091   -0.602   -1.049    0.321   -2.2282    0.1378    0.3017   325.06765747   -23.18127823
M30   728   16.457    0.489   -0.092   -0.607   -1.023    0.330   -2.1894    0.0626    0.3898   325.13705444   -23.17830658
M30   732   16.489    0.484   -0.076   -0.579   -0.994    0.331   -2.1878    0.2253    0.5686   325.09307861   -23.22033310
M30   735   16.494    0.488   -0.073   -0.631   -0.907    0.323   -2.2073   -0.0773    1.0505   325.11837769   -23.19958305
M30   745   16.519    0.485   -0.071   -0.635   -0.936    0.330   -2.1741   -0.1471    0.8541   325.11270142   -23.16530609
M30   750   16.521    0.488   -0.077   -0.590   -0.987    0.340   -2.1464    0.1220    0.5551   325.11511230   -23.21775055
M30   751   16.525    0.497   -0.095   -0.597   -1.013    0.337   -2.1553    0.0920    0.4325   325.09878540   -23.19224930
M30   756   16.526    0.492   -0.086   -0.614   -1.010    0.328   -2.1858    0.0239    0.4960   325.09280396   -23.16777802
M30   739   16.550    0.468   -0.079   -0.622   -0.880    0.330   -2.1732   -0.0395    1.1747   325.10278320   -23.15661049
M30   742   16.554    0.464   -0.068   -0.625   -0.960    0.326   -2.1875   -0.0451    0.7681   325.10287476   -23.16277885
M30   754   16.560    0.481   -0.076   -0.618   -1.085    0.301   -2.2961    0.1351    0.2750   325.10083008   -23.20224953
M30   758   16.566    0.477   -0.090   -0.577   -1.014    0.344   -2.1281    0.1808    0.4101   325.05538940   -23.16961098
M30   724   16.576    0.460   -0.083   -0.596   -1.052    0.332   -2.1676    0.1178    0.2720   325.09774780   -23.19363976
M30   767   16.589    0.475   -0.082   -0.568   -1.054    0.326   -2.1957    0.2976    0.3161   325.02255249   -23.14599991
M30   765   16.595    0.474   -0.077   -0.592   -0.888    0.329   -2.1778    0.1617    1.1713   324.99774170   -23.25186157
M30   769   16.596    0.491   -0.078   -0.632   -0.932    0.321   -2.1991   -0.0838    0.9656   325.09069824   -23.19811058
M30   786   16.607    0.488   -0.080   -0.635   -0.936    0.328   -2.1687   -0.1439    0.8999   325.13525391   -23.19372177
M30   766   16.609    0.475   -0.080   -0.595   -0.855    0.341   -2.1309    0.0922    1.2767   325.12921143   -23.28119469
M30   787   16.612    0.494   -0.080   -0.641   -0.948    0.324   -2.1818   -0.1786    0.8598   325.10354614   -23.20800018
M30   785   16.650    0.461   -0.081   -0.562   -1.033    0.333   -2.1611    0.2959    0.4142   325.07620239   -23.17030525
M30   802   16.656    0.482   -0.081   -0.595   -0.949    0.336   -2.1421    0.1100    0.8207   325.06936646   -23.20561028
M30   792   16.665    0.471   -0.076   -0.593   -1.035    0.325   -2.1841    0.1672    0.4410   325.07348633   -23.19547272
M30   795   16.665    0.475   -0.075   -0.609   -0.931    0.315   -2.2202    0.1161    1.0534   325.08065796   -23.15694427
M30   798   16.668    0.480   -0.071   -0.644   -0.990    0.319   -2.1931   -0.1864    0.6846   325.09463501   -23.19755554
M30   794   16.672    0.483   -0.079   -0.632   -0.996    0.338   -2.1232   -0.1615    0.5452   325.10998535   -23.18252754
M30   816   16.674    0.476   -0.077   -0.632   -0.903    0.328   -2.1603   -0.1216    1.1060   325.04345703   -23.16933250
M30  2610   16.675    0.474   -0.065   -0.635   -0.913    0.304   -2.2601   -0.0161    1.2257   325.12561035   -23.19644356
M30   797   16.706    0.465   -0.072   -0.644   -1.019    0.297   -2.2853   -0.0631    0.6976   325.09249878   -23.19849968
M30   849   16.721    0.491   -0.066   -0.650   -0.929    0.316   -2.1961   -0.2447    1.0536   325.10620117   -23.18794441
M30   819   16.731    0.474   -0.070   -0.632   -0.921    0.315   -2.2059   -0.0588    1.1226   325.07003784   -23.17652893
M30   829   16.732    0.471   -0.071   -0.616   -0.976    0.338   -2.1201   -0.0339    0.6835   325.04595947   -23.19008255
M30   842   16.733    0.489   -0.069   -0.635   -0.932    0.309   -2.2305   -0.0522    1.1060   325.13037109   -23.16925049
M30   836   16.739    0.480   -0.080   -0.568   -1.070    0.328   -2.1648    0.2825    0.2721   325.05804443   -23.19922256
M30   840   16.750    0.477   -0.071   -0.626   -0.898    0.319   -2.1887   -0.0266    1.2303   325.07263184   -23.21722221
M30   839   16.754    0.466   -0.077   -0.610   -0.986    0.338   -2.1189    0.0106    0.6453   325.11871338   -23.17283249
M30   844   16.757    0.469   -0.063   -0.615   -0.959    0.322   -2.1786    0.0405    0.8881   325.09521484   -23.15024948
M30   851   16.761    0.475   -0.083   -0.599   -1.044    0.327   -2.1601    0.1142    0.4134   325.13296509   -23.14119339
M30   837   16.767    0.471   -0.082   -0.578   -1.033    0.318   -2.1992    0.2748    0.5410   325.01748657   -23.15977859
M30   821   16.772    0.471   -0.086   -0.635   -1.006    0.312   -2.2121   -0.0732    0.6908   325.12487793   -23.15180588
M30   813   16.783    0.494   -0.094   -0.579   -0.980    0.314   -2.2139    0.2881    0.8634   325.08169556   -23.18755531
M30   857   16.792    0.480   -0.071   -0.652   -0.946    0.306   -2.2289   -0.2132    1.0602   325.06417847   -23.16374969
M30   908   16.792    0.458   -0.057   -0.595   -0.910    0.312   -2.2198    0.2198    1.2527   325.10333252   -23.17505646
M30   864   16.793    0.490   -0.077   -0.618   -1.103    0.314   -2.2047    0.0471    0.1724   325.11544800   -23.17716789
M30   878   16.812    0.476   -0.074   -0.634   -0.987    0.309   -2.2190   -0.0495    0.8310   325.08523560   -23.13336182
M30   874   16.827    0.479   -0.071   -0.639   -0.941    0.306   -2.2279   -0.0827    1.1101   325.08694458   -23.22463989
M30   893   16.843    0.475   -0.068   -0.607   -0.989    0.311   -2.2123    0.1424    0.8308   325.09332275   -23.12058258
M30   891   16.860    0.471   -0.074   -0.617   -0.960    0.313   -2.1990    0.0618    0.9791   325.03396606   -23.16699982
M30   884   16.861    0.473   -0.068   -0.610   -0.923    0.297   -2.2710    0.2045    1.3168   325.00299072   -23.21508217
M30   828   16.863    0.459   -0.068   -0.586   -0.980    0.306   -2.2381    0.2897    0.9507   325.07495117   -23.15505600
M30   885   16.876    0.472   -0.081   -0.600   -0.951    0.313   -2.2007    0.1791    1.0411   325.08328247   -23.16311073
M30   919   16.893    0.478   -0.082   -0.599   -1.016    0.312   -2.2055    0.1873    0.7126   325.09252930   -23.20666695
M30   902   16.895    0.473   -0.069   -0.594   -1.036    0.324   -2.1574    0.1590    0.5282   325.06762695   -23.14580536
M30   897   16.901    0.470   -0.067   -0.602   -0.950    0.319   -2.1718    0.1333    1.0132   325.07366943   -23.19619370
M30   922   16.921    0.466   -0.080   -0.578   -0.962    0.330   -2.1339    0.2254    0.9102   325.04254150   -23.20677757
M30   936   16.924    0.476   -0.072   -0.591   -0.930    0.323   -2.1548    0.1861    1.1077   325.12545776   -23.22947121
M30   921   16.928    0.466   -0.075   -0.619   -0.931    0.327   -2.1327   -0.0156    1.0625   325.05932617   -23.19322205
M30   912   16.929    0.479   -0.067   -0.628   -1.019    0.315   -2.1775   -0.0351    0.6586   325.09167480   -23.19355583
M30  1574   16.932    0.462   -0.091   -0.628   -1.000    0.326   -2.1333   -0.0894    0.6933   325.08758545   -23.18899918
M30   927   16.936    0.469   -0.076   -0.617   -1.060    0.303   -2.2339    0.1061    0.5421   325.08612061   -23.14655685
M30   940   16.952    0.461   -0.075   -0.630   -1.088    0.305   -2.2190   -0.0013    0.3699   325.08602905   -23.20138931
M30   954   16.965    0.470   -0.076   -0.614   -1.011    0.328   -2.1249    0.0158    0.6441   325.16955566   -23.16827774
M30   929   16.975    0.473   -0.074   -0.649   -1.068    0.302   -2.2192   -0.1740    0.4828   325.07046509   -23.16672134
M30   915   16.983    0.446   -0.064   -0.651   -1.047    0.306   -2.1996   -0.2215    0.5707   325.08074951   -23.18388939
M30   963   16.986    0.474   -0.084   -0.599   -1.034    0.325   -2.1381    0.1190    0.5626   325.16757202   -23.16680527
M30   958   16.996    0.486   -0.090   -0.652   -1.065    0.292   -2.2605   -0.1510    0.5785   325.12341309   -23.18258286
M30   965   16.996    0.470   -0.071   -0.627   -0.946    0.309   -2.1928    0.0037    1.1309   325.12530518   -23.15844345
M30   955   16.998    0.456   -0.080   -0.588   -1.025    0.325   -2.1386    0.1901    0.6189   325.06524658   -23.17322159
M30   946   16.998    0.475   -0.062   -0.619   -0.980    0.302   -2.2245    0.0963    0.9988   325.10290527   -23.14922142
M30   952   16.999    0.459   -0.079   -0.617   -0.995    0.321   -2.1462    0.0219    0.7846   325.12545776   -23.07525063
M30   949   17.006    0.464   -0.073   -0.635   -1.080    0.297   -2.2434   -0.0063    0.4852   325.10443115   -23.16711044
M30   971   17.016    0.476   -0.081   -0.600   -1.095    0.325   -2.1329    0.1117    0.2433   325.08322144   -23.16477776
M30   957   17.016    0.463   -0.062   -0.622   -0.992    0.293   -2.2617    0.1257    1.0081   325.01083374   -23.19619370
M30   967   17.033    0.468   -0.069   -0.631   -1.108    0.311   -2.1781   -0.0549    0.2454   325.10607910   -23.19391632
M30   944   17.037    0.435   -0.079   -0.625   -1.084    0.289   -2.2776    0.1184    0.5396   325.10888672   -23.19616699
M30   999   17.053    0.459   -0.082   -0.591   -1.093    0.313   -2.1768    0.2226    0.3459   325.02688599   -23.13402748
M30  1005   17.056    0.473   -0.078   -0.634   -1.100    0.311   -2.1733   -0.0852    0.2954   325.11322021   -23.14716721
M30   992   17.063    0.472   -0.081   -0.645   -0.936    0.303   -2.2014   -0.1455    1.2426   325.06442261   -23.21163940
M30   974   17.066    0.448   -0.082   -0.578   -0.951    0.319   -2.1527    0.2655    1.0895   325.22680664   -23.14355659
M30  1008   17.069    0.474   -0.073   -0.625   -1.012    0.302   -2.2115    0.0485    0.8444   325.08459473   -23.23222160
M30  1016   17.078    0.470   -0.077   -0.642   -0.984    0.312   -2.1616   -0.1606    0.9170   325.16333008   -23.18499947
M30  1013   17.088    0.466   -0.087   -0.609   -0.964    0.316   -2.1531    0.0949    1.0214   325.12252808   -23.24688911
M92    29   12.126    0.899   -0.138   -0.658    0.393    0.863   -2.3022   -0.7589    1.4397   259.30053711    43.13308334
M92    23   12.157    0.905   -0.119   -0.654    0.410    0.903   -2.2292   -0.8009    1.3710   259.15621948    43.10436249
M92    25   12.221    0.873   -0.124   -0.656    0.299    0.855   -2.2674   -0.7581    1.1216   259.30337524    43.09497070
M92    18   12.319    0.851   -0.122   -0.661    0.233    0.827   -2.2707   -0.7942    1.0379   259.26141357    43.13630676
M92    20   12.328    0.846   -0.140   -0.657    0.141    0.763   -2.3617   -0.6839    0.9057   259.29348755    43.18550110
M92    26   12.346    0.836   -0.117   -0.658    0.167    0.782   -2.3227   -0.7218    0.9783   259.26394653    43.14536285
M92    37   12.367    0.855   -0.133   -0.655    0.114    0.801   -2.2837   -0.7386    0.6229   259.29058838    43.13311005
M92    32   12.402    0.828   -0.141   -0.651    0.009    0.755   -2.3426   -0.6685    0.3448   259.30596924    43.14183426
M92    33   12.441    0.832   -0.132   -0.653    0.179    0.788   -2.2792   -0.7440    1.1474   259.30886841    43.17952728
M92    34   12.446    0.825   -0.143   -0.636    0.005    0.774   -2.2944   -0.6373    0.3056   259.23907471    43.12327957
M92    36   12.465    0.821   -0.132   -0.652    0.130    0.780   -2.2819   -0.7354    0.9520   259.30444336    43.16344452
M92    40   12.474    0.821   -0.119   -0.669    0.188    0.790   -2.2589   -0.8322    1.2305   259.28466797    43.15997314
M92    38   12.545    0.813   -0.141   -0.644   -0.012    0.738   -2.3086   -0.6544    0.5496   259.23153687    43.15772247
M92    47   12.582    0.801   -0.123   -0.666    0.121    0.766   -2.2507   -0.8174    1.1520   259.28707886    43.12005615
M92    48   12.647    0.796   -0.133   -0.648    0.012    0.733   -2.2806   -0.6998    0.8275   259.25411987    43.12163925
M92    44   12.687    0.764   -0.115   -0.658   -0.000    0.714   -2.2950   -0.7312    0.9122   259.27099609    43.14802933
M92    66   12.752    0.754   -0.137   -0.688   -0.126    0.632   -2.4116   -0.7806    0.7254   259.38211060    43.09489059
M92    53   12.818    0.753   -0.132   -0.655   -0.188    0.629   -2.3856   -0.6095    0.5585   259.20776367    43.17813873
M92    55   12.846    0.749   -0.118   -0.681   -0.194    0.662   -2.3171   -0.8132    0.3318   259.27307129    43.13174820
M92    60   12.860    0.745   -0.123   -0.666   -0.044    0.682   -2.2773   -0.7696    1.0818   259.30404663    43.13766861
M92    64   12.871    0.746   -0.120   -0.642   -0.048    0.682   -2.2777   -0.6481    1.0888   259.32812500    43.08083344
M92    58   12.878    0.730   -0.114   -0.658   -0.092    0.659   -2.3142   -0.6929    0.9646   259.25372314    43.12989044
M92    61   12.897    0.739   -0.136   -0.628   -0.193    0.661   -2.2969   -0.5419    0.4937   259.25927734    43.10655594
M92    77   12.961    0.730   -0.122   -0.651   -0.082    0.666   -2.2677   -0.6923    1.1010   259.31115723    43.10691833
M92    67   12.963    0.717   -0.117   -0.644   -0.268    0.629   -2.3270   -0.5881    0.3310   259.27105713    43.13747025
M92    57   12.968    0.704   -0.092   -0.619   -0.312    0.626   -2.3364   -0.4341    0.1318   259.27334595    43.13119507
M92    71   12.991    0.703   -0.118   -0.655   -0.231    0.620   -2.3431   -0.6350    0.5598   259.29287720    43.14366531
M92    83   13.012    0.709   -0.120   -0.653   -0.190    0.639   -2.2977   -0.6648    0.7151   259.26855469    43.13458252
M92    79   13.063    0.708   -0.131   -0.647   -0.356    0.580   -2.3842   -0.5263    0.2383   259.31890869    43.17919540
M92    75   13.075    0.701   -0.127   -0.694   -0.254    0.566   -2.4325   -0.7592    0.7172   259.27450562    43.17147064
M92    89   13.079    0.707   -0.119   -0.642   -0.220    0.615   -2.3198   -0.5716    0.7689   259.26782227    43.14994431
M92    86   13.114    0.714   -0.125   -0.637   -0.214    0.621   -2.2944   -0.5645    0.8187   259.28048706    43.15858459
M92    84   13.261    0.681   -0.115   -0.671   -0.287    0.587   -2.3176   -0.7039    0.6703   259.27716064    43.14860916
M92    97   13.312    0.680   -0.121   -0.639   -0.429    0.536   -2.3852   -0.4247    0.3748   259.33850098    43.14086151
M92    90   13.314    0.685   -0.116   -0.640   -0.278    0.588   -2.2822   -0.5627    0.8766   259.28363037    43.17916870
M92   110   13.401    0.661   -0.108   -0.643   -0.486    0.548   -2.3229   -0.5144    0.1048   259.28186035    43.14341736
M92   113   13.409    0.654   -0.109   -0.670   -0.445    0.533   -2.3591   -0.6589    0.3480   259.27749634    43.14211273
M92   112   13.414    0.671   -0.145   -0.611   -0.410    0.607   -2.2000   -0.4675    0.2522   259.24053955    43.23655701
M92   101   13.417    0.637   -0.118   -0.693   -0.360    0.503   -2.4429   -0.7243    0.8827   259.33987427    43.12802887
M92   104   13.450    0.629   -0.117   -0.701   -0.393    0.488   -2.4646   -0.7660    0.8181   259.30441284    43.15597153
M92   108   13.455    0.655   -0.125   -0.614   -0.502    0.538   -2.3330   -0.3171    0.1515   259.28430176    43.12302780
M92   111   13.459    0.664   -0.117   -0.635   -0.407    0.542   -2.3288   -0.4463    0.5823   259.25338745    43.17366791
M92   102   13.499    0.651   -0.113   -0.646   -0.394    0.536   -2.3246   -0.5178    0.7173   259.25344849    43.13041687
M92   139   13.522    0.648   -0.112   -0.649   -0.334    0.549   -2.3061   -0.5413    0.9237   259.24511719    43.25322342
M92   114   13.561    0.645   -0.117   -0.665   -0.524    0.534   -2.3017   -0.6612    0.0862   259.28390503    43.14385986
M92   138   13.647    0.626   -0.114   -0.650   -0.437    0.520   -2.3070   -0.5391    0.7230   259.29983521    43.12719345
M92   133   13.670    0.628   -0.108   -0.654   -0.436    0.523   -2.3108   -0.5450    0.6617   259.29608154    43.12883377
M92   116   13.677    0.640   -0.114   -0.627   -0.429    0.532   -2.2747   -0.4188    0.7462   259.28375244    43.17169571
M92   172   13.738    0.617   -0.113   -0.619   -0.638    0.474   -2.3869   -0.2161    0.0395   259.29037476    43.14355469
M92   130   13.768    0.621   -0.107   -0.621   -0.635    0.446   -2.4508   -0.1422    0.2467   259.28201294    43.15044403
M92   141   13.773    0.624   -0.109   -0.662   -0.427    0.512   -2.2980   -0.6005    0.8630   259.26467896    43.10408401
M92   134   13.776    0.626   -0.109   -0.632   -0.476    0.499   -2.3172   -0.3752    0.7619   259.34252930    43.08055496
M92   144   13.785    0.621   -0.108   -0.669   -0.472    0.503   -2.3134   -0.6348    0.6754   259.30123901    43.13469315
M92   149   13.791    0.613   -0.109   -0.613   -0.603    0.484   -2.3436   -0.2243    0.2325   259.26724243    43.13280487
M92   154   13.802    0.600   -0.112   -0.624   -0.666    0.458   -2.4056   -0.2077    0.0293   259.26788330    43.13819504
M92   161   13.809    0.622   -0.111   -0.671   -0.467    0.490   -2.3363   -0.6239    0.7914   259.29119873    43.11555481
M92   143   13.817    0.617   -0.112   -0.655   -0.438    0.506   -2.2979   -0.5404    0.8841   259.24844360    43.22525024
M92   145   13.838    0.620   -0.111   -0.622   -0.522    0.497   -2.3026   -0.3204    0.5914   259.25180054    43.08658218
M92   167   13.849    0.607   -0.105   -0.599   -0.653    0.488   -2.3160   -0.1698    0.0049   259.27957153    43.12805557
M92   152   13.873    0.613   -0.111   -0.656   -0.553    0.503   -2.2658   -0.5958    0.4063   259.28784180    43.14441681
M92   164   13.874    0.617   -0.111   -0.618   -0.555    0.499   -2.2866   -0.3109    0.4426   259.27169800    43.14980698
M92   155   13.881    0.612   -0.113   -0.638   -0.513    0.497   -2.2834   -0.4358    0.6648   259.28521729    43.12261200
M92   175   13.891    0.619   -0.111   -0.665   -0.470    0.502   -2.2784   -0.6290    0.7928   259.27954102    43.16011047
M92   216   13.927    0.614   -0.104   -0.631   -0.539    0.491   -2.2836   -0.3772    0.6074   259.29656982    43.12211227
M92   203   13.936    0.590   -0.077   -0.626   -0.636    0.454   -2.3685   -0.2398    0.3357   259.28527832    43.13494492
M92   165   13.951    0.598   -0.118   -0.607   -0.646    0.483   -2.2907   -0.2161    0.1555   259.29013062    43.16064072
M92   200   13.952    0.610   -0.113   -0.621   -0.638    0.466   -2.3312   -0.2508    0.2788   259.34466553    43.12985992
M92   171   13.957    0.612   -0.113   -0.625   -0.561    0.483   -2.2957   -0.3209    0.5614   259.25955200    43.15885925
M92   212   13.972    0.607   -0.105   -0.669   -0.507    0.482   -2.2990   -0.6221    0.7694   259.23388672    43.06874847
M92   184   13.997    0.608   -0.097   -0.652   -0.654    0.463   -2.3271   -0.4642    0.1878   259.28967285    43.13072205
M92   170   14.002    0.595   -0.110   -0.608   -0.743    0.438   -2.3965   -0.0926   -0.1025   259.26962280    43.14441681
M92   191   14.006    0.613   -0.111   -0.635   -0.536    0.483   -2.2761   -0.3960    0.7257   259.28375244    43.11858368
M92   177   14.018    0.599   -0.097   -0.600   -0.699    0.424   -2.4338    0.0050    0.2516   259.26675415    43.12872314
M92   214   14.049    0.586   -0.113   -0.598   -0.695    0.468   -2.3002   -0.1407    0.0553   259.29870605    43.15044403
M92   206   14.066    0.602   -0.113   -0.603   -0.588    0.487   -2.2544   -0.2254    0.4990   259.33584595    43.12388992
M92   211   14.070    0.604   -0.106   -0.613   -0.585    0.482   -2.2633   -0.2707    0.5381   259.23132324    43.08433151
M92   207   14.097    0.584   -0.106   -0.602   -0.778    0.417   -2.4322    0.0050   -0.0982   259.26745605    43.14188766
M92   227   14.098    0.600   -0.114   -0.601   -0.639    0.477   -2.2596   -0.1935    0.3451   259.24975586    43.15855789
M92   222   14.099    0.598   -0.113   -0.611   -0.711    0.455   -2.3166   -0.1787    0.0714   259.31378174    43.16297150
M92   193   14.106    0.597   -0.108   -0.583   -0.668    0.462   -2.3020   -0.0542    0.2875   259.32458496    43.11413956
M92   229   14.134    0.587   -0.114   -0.636   -0.623    0.465   -2.2825   -0.3732    0.4629   259.29153442    43.14291763
M92   245   14.151    0.595   -0.107   -0.656   -0.574    0.466   -2.2873   -0.5063    0.6558   259.26742554    43.11747360
M92   238   14.162    0.588   -0.101   -0.612   -0.632    0.456   -2.3076   -0.1881    0.5006   259.27694702    43.10080719
M92   225   14.176    0.591   -0.103   -0.620   -0.636    0.448   -2.3239   -0.2132    0.5241   259.21325684    43.11211014
M92   231   14.196    0.591   -0.102   -0.612   -0.608    0.466   -2.2695   -0.2320    0.5975   259.33477783    43.17458344
M92   246   14.202    0.582   -0.095   -0.648   -0.572    0.460   -2.2911   -0.4234    0.7427   259.22836304    43.12272263
M92   275   14.203    0.586   -0.108   -0.592   -0.673    0.467   -2.2595   -0.1349    0.3025   259.27404785    43.09602737
M92   256   14.215    0.563   -0.103   -0.630   -0.810    0.421   -2.3779   -0.2023   -0.2368   259.28787231    43.14233398
M92   271   14.216    0.561   -0.103   -0.664   -0.735    0.408   -2.4173   -0.4178    0.2224   259.29940796    43.14177704
M92   244   14.233    0.587   -0.100   -0.625   -0.657    0.440   -2.3285   -0.2300    0.4967   259.21603394    43.13422012
M92   241   14.244    0.571   -0.095   -0.655   -0.673    0.419   -2.3779   -0.3841    0.5172   259.28186035    43.14883423
M92   283   14.277    0.583   -0.121   -0.582   -0.733    0.468   -2.2379   -0.1003    0.0349   259.29479980    43.14786148
M92   243   14.284    0.578   -0.107   -0.651   -0.613    0.446   -2.3044   -0.4151    0.6605   259.30053711    43.15341568
M92   277   14.303    0.581   -0.095   -0.649   -0.592    0.446   -2.2991   -0.4002    0.7878   259.26980591    43.11411285
M92   252   14.317    0.582   -0.100   -0.603   -0.662    0.448   -2.2861   -0.1415    0.5066   259.34030151    43.18424988
M92   306   14.341    0.553   -0.096   -0.638   -0.773    0.408   -2.3892   -0.2239    0.1235   259.28076172    43.12825012
M92   274   14.349    0.560   -0.092   -0.652   -0.751    0.405   -2.3911   -0.3309    0.2613   259.27532959    43.12825012
M92   279   14.376    0.579   -0.113   -0.573   -0.772    0.464   -2.2226   -0.0569   -0.0793   259.27545166    43.14738846
M92   329   14.397    0.579   -0.104   -0.618   -0.677    0.420   -2.3414   -0.1455    0.6262   259.29583740    43.12180710
M92   289   14.408    0.561   -0.089   -0.609   -0.860    0.402   -2.3867   -0.0355   -0.2590   259.27917480    43.14380646
M92   294   14.412    0.569   -0.104   -0.589   -0.808    0.417   -2.3439    0.0203   -0.0073   259.24816895    43.11272049
M92   314   14.419    0.551   -0.088   -0.642   -0.716    0.409   -2.3614   -0.2777    0.4804   259.29287720    43.12727737
M92   320   14.430    0.557   -0.095   -0.621   -0.687    0.432   -2.2951   -0.2054    0.5278   259.29730225    43.14658356
M92   292   14.433    0.562   -0.092   -0.643   -0.841    0.403   -2.3761   -0.2641   -0.1775   259.27249146    43.13366699
M92   326   14.461    0.545   -0.093   -0.592   -0.834    0.396   -2.3947    0.0712   -0.0023   259.28408813    43.14116669
M92   312   14.472    0.570   -0.097   -0.647   -0.660    0.424   -2.3142   -0.3453    0.6745   259.24938965    43.13652802
M92   298   14.478    0.563   -0.101   -0.585   -0.815    0.409   -2.3500    0.0572    0.0503   259.18313599    43.12555695
M92   313   14.489    0.565   -0.100   -0.602   -0.726    0.423   -2.3098   -0.0745    0.4255   259.28936768    43.14905548
M92   334   14.568    0.548   -0.089   -0.600   -0.904    0.374   -2.4342    0.0999   -0.2154   259.27151489    43.14261246
M92   414   14.575    0.540   -0.094   -0.585   -0.880    0.394   -2.3687    0.0974   -0.1715   259.29040527    43.14038849
M92   375   14.602    0.539   -0.091   -0.620   -0.666    0.432   -2.2590   -0.2028    0.7077   259.30123901    43.13322067
M92   380   14.602    0.547   -0.090   -0.599   -0.819    0.391   -2.3671    0.0334    0.2210   259.29141235    43.13744354
M92   369   14.605    0.562   -0.093   -0.598   -0.820    0.388   -2.3763    0.0489    0.2346   259.28582764    43.12677765
M92   399   14.605    0.560   -0.099   -0.572   -0.747    0.429   -2.2545    0.0341    0.4070   259.31466675    43.08316803
M92   348   14.606    0.555   -0.102   -0.574   -0.890    0.390   -2.3752    0.1650   -0.1808   259.23574829    43.12308121
M92   376   14.607    0.561   -0.089   -0.638   -0.647    0.424   -2.2753   -0.3053    0.8449   259.24865723    43.01836014
M92   432   14.623    0.558   -0.088   -0.626   -0.662    0.425   -2.2715   -0.2213    0.7785   259.30090332    43.03916550
M92   342   14.624    0.553   -0.103   -0.571   -0.884    0.396   -2.3508    0.1536   -0.1630   259.22799683    43.17399979
M92   353   14.624    0.559   -0.099   -0.560   -0.850    0.409   -2.3119    0.1593   -0.0294   259.23336792    43.08000183
M92   427   14.625    0.559   -0.089   -0.645   -0.641    0.419   -2.2824   -0.3429    0.9129   259.37298584    43.20416641
M92   354   14.626    0.564   -0.096   -0.631   -0.737    0.417   -2.2779   -0.2613    0.4758   259.27877808    43.14752960
M92   373   14.626    0.561   -0.082   -0.628   -0.692    0.403   -2.3387   -0.1533    0.7465   259.26644897    43.03422165
M92   364   14.631    0.557   -0.090   -0.632   -0.671    0.420   -2.2822   -0.2467    0.7609   259.30096436    43.11419296
M92   371   14.632    0.555   -0.099   -0.561   -0.864    0.400   -2.3378    0.1870   -0.0570   259.32470703    43.09555435
M92   393   14.642    0.553   -0.097   -0.592   -0.804    0.397   -2.3376    0.0432    0.2967   259.29428101    43.12108231
M92   368   14.651    0.556   -0.091   -0.585   -0.786    0.409   -2.2989    0.0378    0.3365   259.26171875    43.13505554
M92   381   14.656    0.557   -0.109   -0.571   -0.888    0.403   -2.3194    0.1241   -0.1996   259.24768066    43.11930466
M92   360   14.672    0.560   -0.106   -0.568   -0.897    0.402   -2.3189    0.1407   -0.2437   259.29187012    43.17152786
M92   411   14.687    0.557   -0.092   -0.583   -0.764    0.411   -2.2932    0.0436    0.4384   259.26266479    43.11016846
M92   416   14.693    0.525   -0.084   -0.615   -0.883    0.364   -2.4304    0.0380    0.0673   259.28067017    43.12549973
M92   439   14.694    0.559   -0.095   -0.576   -0.750    0.413   -2.2866    0.0682    0.5077   259.26937866    43.12224960
M92   431   14.696    0.556   -0.099   -0.566   -0.808    0.417   -2.2664    0.0921    0.2133   259.25149536    43.13711166
M92   396   14.701    0.538   -0.105   -0.560   -0.925    0.397   -2.3289    0.1959   -0.3914   259.26794434    43.14469528
M92   404   14.704    0.547   -0.094   -0.587   -0.837    0.385   -2.3615    0.1050    0.2291   259.29153442    43.15238953
M92   387   14.706    0.551   -0.098   -0.638   -0.741    0.417   -2.2674   -0.2979    0.4522   259.28079224    43.12391663
M92   434   14.709    0.563   -0.088   -0.594   -0.738    0.409   -2.2909   -0.0059    0.5902   259.23001099    43.03311157
M92   374   14.713    0.553   -0.101   -0.562   -0.853    0.412   -2.2776    0.1268   -0.0025   259.28207397    43.14649963
M92   402   14.714    0.547   -0.095   -0.648   -0.724    0.402   -2.3093   -0.3164    0.6257   259.24633789    43.13999939
M92   470   14.714    0.547   -0.090   -0.654   -0.742    0.384   -2.3671   -0.2991    0.6299   259.30865479    43.13027954
M92   428   14.718    0.556   -0.110   -0.562   -0.886    0.410   -2.2824    0.1339   -0.1782   259.19967651    43.10447311
M92   417   14.722    0.556   -0.093   -0.584   -0.835    0.406   -2.2889    0.0433    0.1339   259.27362061    43.14630508
M92   462   14.724    0.554   -0.096   -0.571   -0.801    0.410   -2.2792    0.0910    0.3029   259.26748657    43.11266708
M92   445   14.733    0.554   -0.095   -0.561   -0.786    0.418   -2.2544    0.1071    0.3480   259.18045044    43.07119370
M92   377   14.749    0.553   -0.094   -0.591   -0.747    0.419   -2.2494   -0.0392    0.5147   259.23416138    43.10338974
M92   394   14.754    0.551   -0.104   -0.572   -0.896    0.392   -2.3277    0.1489   -0.1177   259.25646973    43.11411285
M92   503   14.767    0.553   -0.090   -0.587   -0.765    0.405   -2.2891    0.0353    0.5136   259.36987305    43.16749954
M92   461   14.770    0.537   -0.092   -0.573   -0.835    0.392   -2.3235    0.1432    0.2491   259.30328369    43.15144348
M92   478   14.796    0.545   -0.095   -0.588   -0.910    0.377   -2.3624    0.1190   -0.0931   259.26950073    43.12827682
M92   546   14.796    0.526   -0.068   -0.581   -0.933    0.389   -2.3237    0.1099   -0.3204   259.28030396    43.13080597
M92   485   14.837    0.543   -0.091   -0.644   -0.689    0.407   -2.2592   -0.3311    0.8624   259.34454346    43.14738846
M92   474   14.839    0.530   -0.088   -0.587   -0.857    0.379   -2.3443    0.1125    0.2414   259.30453491    43.14014053
M92   545   14.841    0.548   -0.113   -0.561   -0.850    0.416   -2.2302    0.0993    0.0782   259.40417480    43.11275101
M92   566   14.843    0.539   -0.103   -0.559   -0.887    0.403   -2.2701    0.1583   -0.0596   259.29672241    43.11377716
M92   448   14.868    0.547   -0.103   -0.584   -0.919    0.378   -2.3395    0.1276   -0.1000   259.29656982    43.17464066
M92   529   14.868    0.547   -0.095   -0.580   -0.825    0.397   -2.2782    0.0770    0.3322   259.24987793    43.12730789
M92   534   14.868    0.544   -0.089   -0.595   -0.791    0.395   -2.2910    0.0191    0.4905   259.34057617    43.13774872
M92   536   14.876    0.539   -0.091   -0.627   -0.723    0.402   -2.2701   -0.1808    0.7488   259.32104492    43.16350174
M92   500   14.885    0.529   -0.078   -0.639   -0.883    0.352   -2.4239   -0.0949    0.2318   259.28274536    43.12725067
M92   493   14.904    0.542   -0.089   -0.609   -0.768    0.389   -2.2968   -0.0439    0.6573   259.30166626    43.12277985
M92   530   14.923    0.541   -0.090   -0.571   -0.856    0.398   -2.2619    0.1095    0.1976   259.30087280    43.15813828
M92   554   14.933    0.537   -0.082   -0.611   -0.791    0.380   -2.3192   -0.0236    0.6019   259.29891968    43.13569260
M92   550   14.937    0.543   -0.092   -0.572   -0.808    0.399   -2.2645    0.1065    0.4270   259.51962280    43.17124939
M92   615   14.940    0.541   -0.089   -0.640   -0.714    0.390   -2.2869   -0.2388    0.8938   259.37091064    43.11536026
M92   558   14.941    0.533   -0.088   -0.606   -0.762    0.395   -2.2682   -0.0597    0.6752   259.29333496    43.14989090
M92   590   14.955    0.524   -0.094   -0.570   -0.874    0.384   -2.2999    0.1689    0.1978   259.27801514    43.15058136
M92   541   14.963    0.537   -0.096   -0.567   -0.881    0.393   -2.2687    0.1437    0.1062   259.24938965    43.15008163
M92   569   14.968    0.513   -0.081   -0.602   -0.869    0.358   -2.3899    0.1095    0.3398   259.26507568    43.12547302
M92   584   15.012    0.519   -0.081   -0.608   -0.833    0.371   -2.3308    0.0204    0.4804   259.25695801    43.12941742
M92   621   15.023    0.527   -0.086   -0.660   -0.820    0.356   -2.3771   -0.2920    0.5663   259.29425049    43.14633179
M92   632   15.035    0.532   -0.094   -0.581   -0.863    0.384   -2.2771    0.1013    0.2942   259.28787231    43.14977646
M92   579   15.054    0.530   -0.090   -0.599   -0.846    0.378   -2.2979    0.0397    0.3994   259.29315186    43.15636063
M92   600   15.088    0.521   -0.088   -0.580   -0.872    0.383   -2.2665    0.1028    0.2801   259.29815674    43.14072037
M92   624   15.098    0.529   -0.085   -0.637   -0.791    0.367   -2.3257   -0.1441    0.7145   259.15155029    43.11566544
M92   626   15.111    0.532   -0.096   -0.590   -0.975    0.362   -2.3317    0.1343   -0.1918   259.27062988    43.12933350
M92   676   15.121    0.516   -0.085   -0.601   -0.959    0.340   -2.4096    0.1697    0.0483   259.27120972    43.11991882
M92   679   15.123    0.534   -0.100   -0.574   -0.910    0.383   -2.2595    0.1296    0.0893   259.45983887    43.22952652
M92   774   15.123    0.507   -0.083   -0.627   -0.969    0.371   -2.2968   -0.1201   -0.2584   259.27392578    43.13319397
M92   641   15.125    0.509   -0.093   -0.580   -0.893    0.387   -2.2445    0.0826    0.1643   259.27551270    43.15272141
M92   726   15.149    0.510   -0.073   -0.610   -0.944    0.331   -2.4368    0.1564    0.2221   259.28942871    43.13874817
M92   630   15.155    0.521   -0.099   -0.569   -0.955    0.369   -2.3017    0.2142   -0.0649   259.29675293    43.16955566
M92   650   15.171    0.522   -0.089   -0.641   -0.774    0.376   -2.2730   -0.2263    0.7857   259.20278931    43.10672379
M92   629   15.172    0.535   -0.095   -0.582   -0.935    0.366   -2.3057    0.1584    0.0742   259.28009033    43.17619324
M92   653   15.178    0.518   -0.097   -0.587   -0.972    0.366   -2.3032    0.1307   -0.1485   259.25378418    43.11314011
M92   646   15.181    0.516   -0.092   -0.638   -0.848    0.362   -2.3218   -0.1420    0.4841   259.26040649    43.14730453
M92   670   15.185    0.525   -0.088   -0.634   -0.789    0.374   -2.2791   -0.1638    0.7326   259.29446411    43.15444565
M92   685   15.185    0.531   -0.104   -0.563   -0.960    0.392   -2.2182    0.1428   -0.2163   259.28259277    43.15891647
M92   721   15.190    0.518   -0.012   -0.612   -0.933    0.338   -2.4069    0.1134    0.2351   259.26879883    43.13380432
M92   672   15.197    0.535   -0.095   -0.663   -0.857    0.350   -2.3523   -0.3287    0.4989   259.26324463    43.13277817
M92   694   15.211    0.521   -0.089   -0.583   -0.949    0.360   -2.3183    0.1752    0.0507   259.30017090    43.09063721
M92   668   15.219    0.526   -0.091   -0.644   -0.805    0.373   -2.2705   -0.2484    0.6633   259.27532959    43.17802811
M92   686   15.239    0.521   -0.089   -0.591   -0.847    0.377   -2.2570    0.0617    0.5032   259.32952881    43.21524811
M92   888   15.244    0.506   -0.086   -0.619   -1.027    0.327   -2.4290    0.1060   -0.2435   259.30557251    43.15169525
M92   675   15.259    0.524   -0.086   -0.646   -0.783    0.368   -2.2776   -0.2484    0.8325   259.20117188    43.17130661
M92   736   15.264    0.507   -0.083   -0.593   -0.981    0.339   -2.3833    0.2080    0.0207   259.26608276    43.11383438
M92   718   15.268    0.517   -0.093   -0.657   -0.945    0.345   -2.3465   -0.2880    0.1348   259.26855469    43.14155579
M92   723   15.276    0.520   -0.097   -0.574   -0.961    0.362   -2.2983    0.2102    0.0196   259.30374146    43.10341644
M92   760   15.282    0.518   -0.098   -0.583   -0.998    0.365   -2.2838    0.1465   -0.2422   259.30221558    43.15158463
M92   738   15.291    0.504   -0.080   -0.635   -0.849    0.350   -2.3397   -0.0818    0.6149   259.33135986    43.13952637
M92   722   15.295    0.524   -0.103   -0.565   -0.959    0.385   -2.2155    0.1507   -0.1026   259.19253540    43.08297348
M92   717   15.316    0.510   -0.089   -0.588   -0.970    0.353   -2.3192    0.1693    0.0298   259.29165649    43.15377808
M92   768   15.317    0.510   -0.094   -0.593   -1.014    0.336   -2.3833    0.2159   -0.1389   259.24969482    43.12383270
M92   755   15.334    0.521   -0.103   -0.569   -0.974    0.376   -2.2365    0.1645   -0.1197   259.24795532    43.14702988
M92   841   15.366    0.513   -0.085   -0.643   -0.813    0.353   -2.3073   -0.1642    0.8280   259.26657104    43.23277664
M92   801   15.383    0.516   -0.090   -0.591   -0.983    0.335   -2.3730    0.2243    0.1094   259.37371826    43.14644241
M92   779   15.386    0.511   -0.088   -0.650   -0.858    0.357   -2.2849   -0.2531    0.5644   259.25875854    43.14841843
M92   753   15.387    0.518   -0.088   -0.609   -0.912    0.352   -2.3079    0.0529    0.3738   259.25640869    43.11238861
M92   777   15.394    0.521   -0.104   -0.596   -1.014    0.358   -2.2810    0.0923   -0.2409   259.26437378    43.12641525
M92   807   15.397    0.517   -0.087   -0.652   -0.839    0.352   -2.3005   -0.2464    0.7029   259.26025391    43.16105652
M92   724   15.398    0.511   -0.087   -0.613   -0.872    0.349   -2.3158    0.0403    0.6101   259.18240356    43.15111160
M92   809   15.414    0.495   -0.083   -0.587   -0.992    0.348   -2.3163    0.1887   -0.0189   259.29309082    43.12858200
M92   851   15.419    0.508   -0.088   -0.563   -0.946    0.364   -2.2611    0.2356    0.1798   259.29183960    43.15194321
M92   757   15.435    0.508   -0.082   -0.647   -0.859    0.346   -2.3164   -0.1757    0.6578   259.30258179    43.18658447
M92  8878   15.460    0.486   -0.092   -0.593   -1.025    0.348   -2.3046    0.1494   -0.2001   259.27612305    43.12538910
M92   842   15.470    0.484   -0.085   -0.655   -0.922    0.322   -2.4019   -0.1434    0.4823   259.26455688    43.14813995
M92   836   15.494    0.513   -0.092   -0.597   -0.995    0.338   -2.3349    0.1670    0.0677   259.33416748    43.14152908
M92   780   15.497    0.504   -0.091   -0.579   -0.940    0.355   -2.2728    0.1900    0.2905   259.28167725    43.12466812
M92   817   15.504    0.505   -0.084   -0.639   -0.843    0.353   -2.2759   -0.1538    0.7399   259.33416748    43.17347336
M92   867   15.510    0.507   -0.087   -0.603   -0.948    0.341   -2.3241    0.1235    0.3079   259.29745483    43.14099884
M92   829   15.516    0.504   -0.084   -0.609   -0.923    0.350   -2.2868    0.0480    0.3897   259.31976318    43.13122177
M92   854   15.516    0.511   -0.094   -0.604   -0.878    0.363   -2.2402    0.0196    0.5538   259.29113770    43.12200165
M92   827   15.525    0.516   -0.091   -0.616   -1.027    0.322   -2.3879    0.1184   -0.0229   259.28320312    43.19080734
M92   859   15.527    0.504   -0.089   -0.595   -0.922    0.357   -2.2617    0.0944    0.3633   259.32815552    43.12494278
M92   864   15.531    0.516   -0.089   -0.587   -0.996    0.340   -2.3216    0.2126    0.0812   259.23016357    43.15655518
M92   902   15.531    0.505   -0.083   -0.592   -0.980    0.344   -2.3050    0.1677    0.1475   259.27017212    43.12466812
M92   909   15.540    0.505   -0.078   -0.596   -0.891    0.357   -2.2586    0.0874    0.5347   259.29425049    43.14702988
M92   876   15.547    0.518   -0.086   -0.640   -0.874    0.344   -2.3002   -0.1222    0.6502   259.31991577    43.13475037
M92   830   15.556    0.509   -0.087   -0.609   -0.879    0.353   -2.2669    0.0299    0.6262   259.33386230    43.16169357
M92   865   15.557    0.504   -0.092   -0.573   -0.948    0.369   -2.2122    0.1507    0.1984   259.29730225    43.14358139
M92   858   15.558    0.507   -0.091   -0.615   -0.931    0.345   -2.2954    0.0314    0.3960   259.29617310    43.15488815
M92   845   15.561    0.506   -0.090   -0.610   -0.891    0.360   -2.2399   -0.0075    0.5172   259.21817017    43.13872147
M92   857   15.562    0.506   -0.086   -0.599   -1.043    0.310   -2.4349    0.2788   -0.0107   259.31445312    43.19177628
M92   856   15.568    0.514   -0.088   -0.623   -0.912    0.343   -2.2989   -0.0111    0.5080   259.27044678    43.16341782
M92   889   15.573    0.501   -0.081   -0.612   -1.054    0.314   -2.4128    0.1843   -0.1183   259.27832031    43.14497375
M92   887   15.579    0.507   -0.086   -0.654   -0.851    0.340   -2.3035   -0.2345    0.8048   259.30557251    43.07044220
M92   918   15.589    0.509   -0.100   -0.585   -1.012    0.352   -2.2635    0.1613   -0.0705   259.31549072    43.09236145
M92   878   15.594    0.519   -0.094   -0.585   -0.938    0.355   -2.2485    0.1427    0.3412   259.25820923    43.12419510
M92   890   15.597    0.506   -0.080   -0.663   -0.901    0.328   -2.3437   -0.2847    0.6134   259.25720215    43.16169357
M92   904   15.599    0.512   -0.088   -0.619   -0.909    0.345   -2.2854    0.0029    0.5325   259.30426025    43.19688797
M92   923   15.606    0.507   -0.088   -0.608   -0.957    0.338   -2.3137    0.0995    0.3241   259.26736450    43.12177658
M92   937   15.607    0.504   -0.084   -0.650   -0.887    0.337   -2.3106   -0.1823    0.6473   259.28283691    43.11461258
M92   906   15.610    0.506   -0.084   -0.656   -0.870    0.335   -2.3154   -0.2367    0.7478   259.30780029    43.10783386
M92   893   15.619    0.517   -0.105   -0.594   -1.012    0.346   -2.2779    0.1354   -0.0195   259.26837158    43.14841843
M92   936   15.619    0.491   -0.095   -0.564   -1.020    0.363   -2.2221    0.2187   -0.1540   259.28533936    43.12738800
M92   915   15.620    0.511   -0.100   -0.594   -1.018    0.346   -2.2777    0.1353   -0.0565   259.29663086    43.12547302
M92   895   15.643    0.486   -0.078   -0.649   -0.930    0.316   -2.3896   -0.0795    0.5678   259.29721069    43.15394211
M92   951   15.644    0.493   -0.086   -0.613   -0.956    0.336   -2.3124    0.0743    0.3583   259.30740356    43.12111282
M92   914   15.647    0.513   -0.093   -0.590   -0.980    0.343   -2.2830    0.1695    0.2129   259.30831909    43.14311218
M92   905   15.661    0.495   -0.080   -0.654   -0.887    0.314   -2.3923   -0.1201    0.8291   259.25961304    43.14925003
M92   921   15.663    0.499   -0.091   -0.612   -0.854    0.358   -2.2251   -0.0244    0.7731   259.26687622    43.12455750
M92   930   15.667    0.513   -0.090   -0.588   -0.969    0.350   -2.2531    0.1438    0.2400   259.26629639    43.14777756
M92   959   15.677    0.499   -0.081   -0.634   -0.913    0.338   -2.2917   -0.0901    0.5798   259.31127930    43.10263824
M92   883   15.681    0.500   -0.091   -0.656   -0.883    0.334   -2.3033   -0.2411    0.7171   259.22592163    43.15588760
M92   939   15.706    0.506   -0.083   -0.616   -0.939    0.335   -2.3031    0.0549    0.4840   259.32763672    43.19441605
M92   880   15.707    0.503   -0.079   -0.662   -0.876    0.326   -2.3278   -0.2782    0.8171   259.22088623    43.16183472
M92   955   15.732    0.500   -0.084   -0.602   -0.976    0.321   -2.3537    0.1994    0.4063   259.28881836    43.15341568
M92   950   15.745    0.491   -0.071   -0.647   -1.013    0.332   -2.2972   -0.1786    0.0833   259.26858521    43.13658142
M92   933   15.747    0.503   -0.085   -0.602   -1.041    0.324   -2.3382    0.1825    0.0066   259.30432129    43.18391800
M92   957   15.751    0.493   -0.085   -0.659   -0.918    0.310   -2.3885   -0.1611    0.7235   259.26007080    43.12435913
M92  1024   15.758    0.487   -0.076   -0.615   -1.069    0.317   -2.3623    0.1288   -0.1318   259.27359009    43.13505554
M92   994   15.759    0.490   -0.082   -0.631   -0.956    0.336   -2.2836   -0.0674    0.3979   259.27612305    43.12313843
M92   961   15.764    0.506   -0.086   -0.631   -0.893    0.332   -2.3027   -0.0125    0.7316   259.32376099    43.13119507
M92   980   15.770    0.475   -0.087   -0.637   -0.915    0.336   -2.2831   -0.0901    0.5839   259.29473877    43.11933136
M92   954   15.774    0.502   -0.091   -0.601   -0.954    0.339   -2.2771    0.1190    0.4125   259.36029053    43.16277695
M92   945   15.781    0.495   -0.084   -0.647   -0.890    0.332   -2.2935   -0.1555    0.7470   259.25469971    43.10308456
M92   953   15.796    0.499   -0.090   -0.633   -0.935    0.341   -2.2558   -0.1164    0.4934   259.26422119    43.13100052
M92  1036   15.798    0.502   -0.087   -0.598   -1.050    0.318   -2.3547    0.2283    0.0231   259.17822266    43.24658203
M92   969   15.807    0.507   -0.079   -0.649   -0.969    0.297   -2.4377   -0.0184    0.6037   259.25982666    43.11247253
M92  9624   15.839    0.494   -0.080   -0.623   -1.014    0.311   -2.3754    0.1056    0.2803   259.29620361    43.12369537
M92   971   15.839    0.509   -0.095   -0.635   -0.985    0.314   -2.3590    0.0071    0.4173   259.26141357    43.12725067
M92   974   15.850    0.491   -0.082   -0.664   -0.929    0.317   -2.3349   -0.2769    0.6519   259.27706909    43.16738892
M92   991   15.851    0.498   -0.084   -0.629   -0.921    0.331   -2.2867   -0.0328    0.6606   259.24084473    43.11152649
M92  1034   15.855    0.488   -0.097   -0.579   -1.073    0.332   -2.2902    0.2619   -0.1792   259.25167847    43.12783432
M92  1046   15.862    0.498   -0.098   -0.586   -1.001    0.354   -2.2026    0.1213    0.1244   259.29598999    43.12830734
M92  1054   15.863    0.471   -0.085   -0.608   -0.942    0.320   -2.3358    0.1620    0.6364   259.28527832    43.14908218
M92  1007   15.869    0.502   -0.079   -0.617   -0.964    0.323   -2.3196    0.0874    0.4952   259.28536987    43.20319366
M92  1040   15.874    0.486   -0.094   -0.593   -1.070    0.329   -2.2959    0.2052   -0.1349   259.30154419    43.12869263
M92  1032   15.876    0.500   -0.088   -0.599   -1.021    0.336   -2.2655    0.1288    0.1218   259.12451172    43.10094452
M92  1013   15.882    0.490   -0.075   -0.610   -1.050    0.300   -2.4158    0.2391    0.2000   259.27505493    43.14866638
M92  1059   15.888    0.469   -0.089   -0.642   -0.981    0.317   -2.3338   -0.0791    0.4338   259.29803467    43.13375092
M92  1009   15.911    0.491   -0.081   -0.612   -0.975    0.320   -2.3254    0.1314    0.4742   259.28375244    43.17041779
M92  1042   15.933    0.498   -0.097   -0.589   -1.055    0.338   -2.2495    0.1749   -0.0739   259.21224976    43.17200089
M92  1113   15.938    0.488   -0.097   -0.576   -1.062    0.336   -2.2592    0.2512   -0.0918   259.31668091    43.13616562
M92  1078   15.944    0.494   -0.101   -0.616   -1.082    0.317   -2.3267    0.1076   -0.1155   259.29067993    43.11894226
M92  1058   15.945    0.484   -0.087   -0.591   -1.109    0.315   -2.3409    0.2685   -0.2963   259.24615479    43.11325073
M92  1104   15.951    0.501   -0.097   -0.605   -1.021    0.326   -2.2903    0.1372    0.2256   259.42053223    43.10824966
M92  1064   15.952    0.490   -0.086   -0.661   -0.977    0.312   -2.3378   -0.2208    0.4683   259.25115967    43.13580704
M92  1053   15.959    0.480   -0.077   -0.657   -1.027    0.278   -2.4970    0.0073    0.4843   259.26492310    43.13594437
M92  1063   15.961    0.493   -0.084   -0.641   -0.948    0.319   -2.3115   -0.0863    0.6344   259.20892334    43.13552856
M92  1067   15.965    0.496   -0.084   -0.650   -0.956    0.309   -2.3525   -0.0924    0.6212   259.21374512    43.12241745
M92  1044   15.977    0.491   -0.086   -0.601   -1.006    0.320   -2.3117    0.1935    0.3572   259.28042603    43.16352844
M92  1162   15.980    0.497   -0.086   -0.637   -0.931    0.326   -2.2812   -0.0628    0.6567   259.26812744    43.06966782
M92  1081   15.982    0.486   -0.081   -0.635   -1.026    0.310   -2.3486    0.0128    0.2785   259.25805664    43.13419342
M92  1098   15.984    0.500   -0.083   -0.625   -0.995    0.310   -2.3508    0.0836    0.4557   259.28921509    43.16025162
M92  1074   15.992    0.500   -0.068   -0.611   -0.999    0.312   -2.3442    0.1722    0.4290   259.25128174    43.15827942
M92  1085   15.996    0.494   -0.086   -0.616   -1.072    0.306   -2.3645    0.1586    0.0541   259.25784302    43.19491577
M92  1062   16.009    0.492   -0.088   -0.663   -0.937    0.321   -2.2860   -0.3123    0.6516   259.30609131    43.18999863
M92  1136   16.010    0.482   -0.088   -0.641   -0.899    0.332   -2.2490   -0.1366    0.8015   259.31115723    43.13505554
M92  1071   16.013    0.487   -0.073   -0.660   -0.929    0.312   -2.3258   -0.2161    0.7637   259.30862427    43.09535980
M92  1120   16.026    0.500   -0.093   -0.616   -1.013    0.317   -2.3150    0.1101    0.3326   259.31512451    43.12261200
M92  1133   16.027    0.493   -0.089   -0.601   -1.017    0.328   -2.2690    0.1440    0.2669   259.30609131    43.12474823
M92  1135   16.027    0.493   -0.085   -0.664   -0.949    0.318   -2.2947   -0.3094    0.6135   259.32534790    43.13238907
M92  1123   16.028    0.488   -0.074   -0.646   -1.019    0.274   -2.5078    0.1279    0.6008   259.26187134    43.14886093
M92  1093   16.030    0.497   -0.085   -0.624   -0.994    0.308   -2.3513    0.0969    0.4952   259.26086426    43.09658432
M92  1179   16.035    0.484   -0.091   -0.617   -1.073    0.310   -2.3389    0.1272    0.0384   259.32489014    43.11622238
M92  1089   16.036    0.487   -0.076   -0.651   -0.956    0.310   -2.3330   -0.1157    0.6444   259.28240967    43.16338730
M92  1160   16.036    0.490   -0.082   -0.635   -0.972    0.320   -2.2952   -0.0440    0.5315   259.30932617    43.17211151
M92  1169   16.056    0.489   -0.081   -0.595   -1.035    0.314   -2.3236    0.2458    0.2743   259.30676270    43.05997086
M92  1159   16.065    0.481   -0.096   -0.593   -1.031    0.335   -2.2347    0.1521    0.1583   259.25946045    43.13755417
M92  1101   16.066    0.493   -0.082   -0.663   -0.983    0.299   -2.3727   -0.1875    0.5779   259.26754761    43.15988922
M92  1126   16.067    0.486   -0.089   -0.599   -1.076    0.315   -2.3159    0.2193    0.0127   259.27954102    43.10880661
M92  1182   16.076    0.474   -0.080   -0.626   -1.021    0.302   -2.3692    0.1092    0.4040   259.29702759    43.12788773
M92  1137   16.081    0.483   -0.086   -0.598   -1.079    0.322   -2.2847    0.1919   -0.0521   259.29891968    43.13999939
M92  1177   16.097    0.484   -0.087   -0.651   -0.907    0.333   -2.2246   -0.2513    0.7793   259.25851440    43.10366821
M92  1096   16.102    0.478   -0.104   -0.648   -0.942    0.340   -2.1975   -0.2567    0.5482   259.29696655    43.13591766
M92  1142   16.107    0.468   -0.072   -0.630   -1.012    0.298   -2.3810    0.0976    0.4945   259.25512695    43.14163971
M92  1163   16.110    0.481   -0.082   -0.648   -0.916    0.322   -2.2685   -0.1584    0.8155   259.17291260    43.15410995
M92  1181   16.118    0.487   -0.085   -0.636   -1.029    0.295   -2.3916    0.0662    0.4215   259.30609131    43.11875153
M92  1184   16.119    0.486   -0.091   -0.662   -1.017    0.312   -2.3042   -0.2971    0.3546   259.27078247    43.12755585
M92  1264   16.119    0.478   -0.086   -0.663   -1.004    0.295   -2.3815   -0.1730    0.5106   259.26538086    43.13194275
M92  1152   16.125    0.473   -0.077   -0.623   -0.989    0.318   -2.2910    0.0494    0.4971   259.26284790    43.16166687
M92  1140   16.131    0.483   -0.082   -0.621   -1.081    0.289   -2.4214    0.2109    0.2039   259.22219849    43.10961151
M92  1149   16.139    0.490   -0.080   -0.660   -0.936    0.299   -2.3602   -0.1635    0.8791   259.24508667    43.18480682
M92  1226   16.140    0.482   -0.076   -0.619   -0.999    0.313   -2.3110    0.1003    0.4827   259.30493164    43.13452911
M92  1204   16.147    0.476   -0.080   -0.593   -1.037    0.322   -2.2780    0.2169    0.2542   259.24877930    43.13305664
M92  1164   16.148    0.493   -0.071   -0.635   -1.083    0.276   -2.4792    0.1862    0.2846   259.29211426    43.11413956
M92  1213   16.165    0.470   -0.084   -0.618   -1.137    0.291   -2.4072    0.2169   -0.1932   259.26812744    43.13677979
M92  1203   16.171    0.488   -0.090   -0.608   -1.064    0.306   -2.3395    0.2054    0.2097   259.31228638    43.04783249
M92  1191   16.182    0.484   -0.082   -0.656   -0.939    0.312   -2.2954   -0.1888    0.7848   259.17001343    43.11880493
M92  1268   16.185    0.461   -0.085   -0.604   -1.067    0.311   -2.3150    0.2051    0.1615   259.30191040    43.09788895
M92  1198   16.189    0.483   -0.070   -0.640   -0.966    0.308   -2.3188   -0.0410    0.7063   259.30990601    43.10763931
M92  1197   16.192    0.480   -0.094   -0.599   -1.034    0.324   -2.2593    0.1644    0.2661   259.27349854    43.15605545
M92  1221   16.214    0.464   -0.081   -0.601   -1.025    0.321   -2.2670    0.1656    0.3413   259.28048706    43.12130737
M92  1250   16.219    0.481   -0.085   -0.612   -1.092    0.310   -2.3101    0.1516    0.0072   259.22647095    43.11013794
M92  1216   16.222    0.488   -0.088   -0.603   -1.093    0.314   -2.2943    0.1927   -0.0225   259.28491211    43.15158463
M92  1265   16.230    0.489   -0.072   -0.623   -1.001    0.294   -2.3812    0.1644    0.6390   259.33978271    43.11694336
M92  1242   16.231    0.477   -0.094   -0.617   -1.059    0.312   -2.2986    0.1065    0.2151   259.27478027    43.16038895
M92  1236   16.232    0.479   -0.069   -0.664   -0.919    0.300   -2.3369   -0.2319    0.9988   259.24200439    43.14883423
M92  1275   16.244    0.473   -0.085   -0.633   -1.071    0.312   -2.2946   -0.0003    0.1093   259.26754761    43.14110947
M92  1270   16.247    0.484   -0.090   -0.618   -1.026    0.328   -2.2302    0.0218    0.2797   259.28225708    43.12161255
M92  1238   16.248    0.481   -0.071   -0.623   -0.997    0.301   -2.3455    0.1231    0.6173   259.34725952    43.16666794
M92  1208   16.249    0.480   -0.087   -0.674   -0.957    0.295   -2.3521   -0.3624    0.8210   259.30294800    43.14627838
M92  1240   16.258    0.478   -0.099   -0.596   -1.036    0.328   -2.2310    0.1546    0.2547   259.25030518    43.11594391
M92  1222   16.260    0.480   -0.080   -0.646   -0.934    0.315   -2.2718   -0.1206    0.8261   259.30877686    43.13902664
M92  1237   16.261    0.489   -0.094   -0.606   -1.092    0.309   -2.3088    0.1966    0.0368   259.30944824    43.21738815
M92  1243   16.262    0.477   -0.083   -0.610   -1.033    0.310   -2.3041    0.1638    0.3854   259.31463623    43.19305420
M92  1337   16.262    0.485   -0.080   -0.606   -1.014    0.310   -2.3052    0.1924    0.4916   259.31298828    43.26455688
M92  1257   16.263    0.474   -0.081   -0.643   -0.973    0.315   -2.2723   -0.0920    0.6128   259.25509644    43.15674973
M92  1272   16.266    0.477   -0.076   -0.625   -0.975    0.320   -2.2585    0.0121    0.6136   259.32055664    43.18999863
M92  1220   16.272    0.484   -0.091   -0.669   -0.922    0.315   -2.2596   -0.4063    0.8765   259.25924683    43.13855743
M92  1262   16.278    0.492   -0.077   -0.640   -0.999    0.297   -2.3545    0.0120    0.6401   259.20153809    43.11372375
M92  1246   16.279    0.482   -0.082   -0.595   -1.053    0.300   -2.3501    0.2977    0.3554   259.34970093    43.12025070
M92  1245   16.282    0.481   -0.084   -0.644   -0.956    0.305   -2.3135   -0.0412    0.7879   259.24133301    43.13166809
M92  1258   16.287    0.461   -0.081   -0.648   -1.007    0.302   -2.3270   -0.0978    0.5555   259.30087280    43.14616776
M92  1294   16.294    0.480   -0.085   -0.607   -1.059    0.310   -2.3000    0.1834    0.2561   259.31823730    43.16961288
M92  1302   16.296    0.480   -0.079   -0.661   -0.941    0.300   -2.3276   -0.1957    0.9060   259.38903809    43.17794418
M92  1253   16.299    0.485   -0.082   -0.601   -1.100    0.305   -2.3224    0.2396    0.0378   259.24786377    43.10883331
M92  1289   16.301    0.470   -0.083   -0.638   -0.919    0.325   -2.2257   -0.1070    0.8596   259.31253052    43.12138748
M92  1325   16.307    0.486   -0.087   -0.603   -1.131    0.302   -2.3344    0.2414   -0.1501   259.29815674    43.13208389
M92  1252   16.317    0.479   -0.084   -0.651   -0.921    0.310   -2.2827   -0.1466    0.9564   259.14868164    43.20255661
M92  1269   16.318    0.470   -0.075   -0.648   -0.964    0.303   -2.3152   -0.0750    0.7707   259.26132202    43.12991714
M92  1323   16.324    0.478   -0.086   -0.664   -0.948    0.309   -2.2799   -0.3045    0.8039   259.28738403    43.09383392
M92  1297   16.327    0.460   -0.081   -0.660   -1.002    0.292   -2.3604   -0.1473    0.6340   259.32192993    43.11713791
M92  1282   16.333    0.492   -0.103   -0.603   -1.101    0.326   -2.2268    0.1150   -0.1057   259.29846191    43.14647293
M92  1288   16.333    0.479   -0.086   -0.600   -1.082    0.312   -2.2869    0.2122    0.1260   259.24649048    43.16477966
M92  1259   16.336    0.478   -0.084   -0.619   -1.103    0.294   -2.3636    0.1791    0.1064   259.31082153    43.19116592
M92  1304   16.339    0.471   -0.073   -0.655   -1.007    0.305   -2.2999   -0.1597    0.5198   259.27474976    43.14810944
M92  1292   16.343    0.476   -0.081   -0.613   -1.001    0.319   -2.2529    0.0904    0.5127   259.10183716    43.19569397
M92  1312   16.344    0.478   -0.080   -0.636   -1.006    0.294   -2.3589    0.0529    0.6517   259.12512207    43.04566574
M92  1285   16.345    0.471   -0.090   -0.618   -1.093    0.312   -2.2803    0.0877    0.0447   259.29095459    43.15563965
M92  1283   16.346    0.475   -0.068   -0.648   -1.035    0.290   -2.3741   -0.0324    0.5087   259.26434326    43.13650131
M92  1343   16.352    0.478   -0.075   -0.635   -0.958    0.306   -2.3005    0.0293    0.8076   259.18203735    43.25099945
M92  1371   16.355    0.463   -0.071   -0.630   -1.120    0.276   -2.4466    0.2049    0.1483   259.25274658    43.13355637
M92  1298   16.356    0.487   -0.075   -0.631   -1.010    0.296   -2.3488    0.0807    0.6211   259.13922119    43.17244339
M92  1311   16.357    0.483   -0.082   -0.663   -0.957    0.303   -2.3021   -0.2511    0.8139   259.10086060    43.11986160
M92  1317   16.365    0.467   -0.087   -0.614   -1.119    0.298   -2.3416    0.1930   -0.0179   259.28961182    43.12388992
M92  1301   16.366    0.485   -0.097   -0.665   -0.939    0.313   -2.2541   -0.3519    0.8398   259.27746582    43.11297226
M92  1306   16.368    0.482   -0.079   -0.611   -1.042    0.302   -2.3234    0.1927    0.4309   259.24328613    43.11530685
M92  1308   16.368    0.481   -0.093   -0.598   -1.103    0.298   -2.3445    0.2859    0.1053   259.23400879    43.13469315
M92  1314   16.368    0.474   -0.070   -0.667   -1.011    0.258   -2.5260    0.0139    0.8956   259.25634766    43.13877869
M92  1324   16.371    0.468   -0.090   -0.595   -0.963    0.334   -2.1919    0.1297    0.6413   259.28588867    43.12216568
M92  1339   16.378    0.470   -0.079   -0.672   -1.005    0.278   -2.4152   -0.2287    0.7405   259.25790405    43.12361145
M92  1334   16.383    0.484   -0.082   -0.643   -0.986    0.300   -2.3224   -0.0424    0.7294   259.29861450    43.09505463
M92  1284   16.384    0.472   -0.083   -0.612   -1.030    0.312   -2.2770    0.1337    0.4175   259.25613403    43.15911102
M92  1355   16.389    0.477   -0.079   -0.665   -0.992    0.295   -2.3327   -0.2361    0.6883   259.28170776    43.11449814
M92  1320   16.390    0.484   -0.082   -0.650   -1.005    0.298   -2.3281   -0.1059    0.6366   259.26736450    43.10514069
M92  1331   16.390    0.462   -0.074   -0.669   -0.982    0.281   -2.3995   -0.2002    0.8573   259.31478882    43.13105774
M92  1368   16.392    0.474   -0.087   -0.609   -1.022    0.324   -2.2257    0.0883    0.3872   259.30307007    43.14022064
M92  1336   16.396    0.467   -0.093   -0.618   -0.998    0.336   -2.1753   -0.0266    0.4385   259.26815796    43.10772324
M92  1310   16.398    0.477   -0.087   -0.657   -1.011    0.299   -2.3161   -0.1569    0.5627   259.30895996    43.16199875
M92  1367   16.404    0.454   -0.079   -0.634   -1.022    0.302   -2.3130    0.0278    0.5311   259.29562378    43.13969421
M92  1326   16.406    0.467   -0.080   -0.658   -0.990    0.294   -2.3377   -0.1433    0.7215   259.24224854    43.12630463
M92  1346   16.407    0.483   -0.094   -0.649   -0.918    0.321   -2.2205   -0.1966    0.9297   259.28213501    43.11861038
M92  1322   16.411    0.494   -0.085   -0.650   -0.926    0.310   -2.2666   -0.1487    0.9668   259.30187988    43.13583374
M92  1335   16.416    0.465   -0.087   -0.651   -0.953    0.313   -2.2522   -0.1760    0.7958   259.33666992    43.15433121
M92  1402   16.419    0.476   -0.081   -0.611   -1.030    0.309   -2.2857    0.1575    0.4539   259.37374878    43.13733292
M92  1340   16.424    0.459   -0.087   -0.646   -0.983    0.308   -2.2748   -0.0976    0.6715   259.26651001    43.15700150
M92  1376   16.429    0.468   -0.080   -0.652   -0.975    0.303   -2.2943   -0.1278    0.7524   259.38775635    43.16669464
M92  1361   16.433    0.482   -0.083   -0.619   -1.033    0.304   -2.3040    0.1288    0.4752   259.26394653    43.17347336
M92  1328   16.435    0.465   -0.079   -0.647   -0.964    0.308   -2.2725   -0.1091    0.7816   259.24734497    43.10344315
M92  1332   16.440    0.471   -0.083   -0.619   -1.113    0.286   -2.3861    0.2165    0.1592   259.24179077    43.14819336
M92  1349   16.440    0.481   -0.093   -0.612   -1.088    0.320   -2.2325    0.0783    0.0647   259.28833008    43.17555618
M92  1342   16.442    0.471   -0.089   -0.638   -0.988    0.316   -2.2434   -0.0970    0.6299   259.28094482    43.15272141
M92  1393   16.452    0.476   -0.079   -0.617   -0.963    0.311   -2.2704    0.1001    0.8218   259.35559082    43.10747147
M92  1426   16.456    0.468   -0.082   -0.624   -1.001    0.310   -2.2722    0.0556    0.6170   259.30050659    43.10363770
M92  1378   16.457    0.466   -0.077   -0.650   -0.965    0.307   -2.2720   -0.1361    0.7906   259.33395386    43.09780502
M92  1303   16.470    0.462   -0.076   -0.642   -1.063    0.288   -2.3665    0.0278    0.4215   259.29403687    43.16786194
M92  1363   16.472    0.470   -0.073   -0.624   -0.980    0.303   -2.3011    0.0946    0.7909   259.21929932    43.14352798
M92  1316   16.474    0.469   -0.076   -0.667   -0.985    0.284   -2.3706   -0.2024    0.8503   259.23223877    43.13197327
M92  1397   16.479    0.474   -0.078   -0.604   -1.119    0.294   -2.3438    0.2635    0.0745   259.32354736    43.16016769
M92  1375   16.488    0.478   -0.076   -0.656   -0.945    0.303   -2.2824   -0.1779    0.9423   259.29040527    43.15841675
M92  1395   16.490    0.473   -0.080   -0.628   -1.025    0.298   -2.3200    0.0873    0.5791   259.33105469    43.16574860
M92  1364   16.491    0.470   -0.073   -0.664   -0.994    0.300   -2.2915   -0.2676    0.6816   259.23492432    43.10566711
M92  1370   16.494    0.459   -0.089   -0.656   -0.978    0.310   -2.2496   -0.2252    0.7036   259.31607056    43.14813995
M92  1356   16.495    0.460   -0.065   -0.648   -0.966    0.301   -2.2937   -0.0798    0.8481   259.25317383    43.15266800
M92  1459   16.495    0.472   -0.092   -0.638   -1.082    0.291   -2.3493    0.0432    0.3033   259.29458618    43.12614059
M92  1424   16.497    0.468   -0.085   -0.657   -1.028    0.288   -2.3512   -0.1064    0.5882   259.29217529    43.11738968
M92  1383   16.500    0.473   -0.090   -0.600   -1.014    0.318   -2.2353    0.1656    0.5296   259.35055542    43.11072159
M92  1380   16.503    0.486   -0.081   -0.642   -0.958    0.311   -2.2494   -0.0856    0.8228   259.29757690    43.13772202
M92  1418   16.506    0.475   -0.075   -0.640   -1.119    0.266   -2.4726    0.1735    0.2944   259.27728271    43.07125092
M92  1394   16.515    0.453   -0.083   -0.672   -1.012    0.280   -2.3807   -0.2692    0.7388   259.28982544    43.12041855
M92  1369   16.518    0.475   -0.085   -0.624   -1.151    0.284   -2.3825    0.1872   -0.0680   259.27124023    43.16216660
M92  1468   16.520    0.462   -0.091   -0.631   -1.030    0.324   -2.2008   -0.0837    0.3812   259.27020264    43.12564087
M92  1457   16.521    0.462   -0.078   -0.660   -0.974    0.302   -2.2795   -0.2273    0.7932   259.27142334    43.07702637
M92  1465   16.529    0.479   -0.082   -0.602   -1.040    0.305   -2.2872    0.2232    0.4917   259.30267334    43.11466599
M92  1406   16.530    0.484   -0.086   -0.657   -0.931    0.320   -2.2001   -0.3085    0.9045   259.28479004    43.15839005
M92  1443   16.531    0.489   -0.090   -0.620   -1.110    0.283   -2.3868    0.2206    0.2420   259.26699829    43.14083481
M92  1463   16.531    0.469   -0.080   -0.632   -0.993    0.304   -2.2850    0.0231    0.7277   259.29129028    43.11116791
M92  1499   16.534    0.498   -0.093   -0.631   -1.083    0.275   -2.4248    0.1989    0.4341   259.28018188    43.12116623
M92  1429   16.536    0.466   -0.078   -0.641   -1.050    0.294   -2.3278    0.0026    0.4788   259.28338623    43.15133286
M92  1445   16.536    0.464   -0.074   -0.644   -0.983    0.299   -2.2972   -0.0284    0.7840   259.26736450    43.08599854
M92  1447   16.543    0.450   -0.053   -0.597   -1.119    0.327   -2.1927    0.1361   -0.1286   259.30383301    43.14808273
M92  1491   16.557    0.480   -0.086   -0.623   -1.151    0.274   -2.4289    0.2496    0.0425   259.26208496    43.11763763
M92  1454   16.558    0.457   -0.077   -0.651   -1.084    0.285   -2.3641   -0.0553    0.3500   259.26290894    43.13739014
M92  1469   16.561    0.472   -0.097   -0.611   -1.083    0.304   -2.2853    0.1692    0.2650   259.25988770    43.09172058
M92  1585   16.561    0.448   -0.075   -0.624   -1.125    0.283   -2.3823    0.1930    0.1534   259.30444336    43.13861084
M92  1437   16.568    0.465   -0.087   -0.656   -1.014    0.292   -2.3200   -0.1250    0.6654   259.26422119    43.13805771
M92  1501   16.575    0.487   -0.098   -0.604   -1.108    0.307   -2.2718    0.1998    0.0955   259.29028320    43.14672089
M92  1452   16.578    0.458   -0.071   -0.647   -1.022    0.285   -2.3622   -0.0096    0.7163   259.26651001    43.11622238
M92  1497   16.578    0.469   -0.088   -0.606   -1.120    0.288   -2.3597    0.2804    0.1691   259.32559204    43.11061096
M92  1456   16.582    0.469   -0.074   -0.628   -1.132    0.284   -2.3734    0.1510    0.1029   259.33084106    43.16072083
M92  1410   16.586    0.472   -0.083   -0.617   -1.010    0.311   -2.2484    0.0877    0.6104   259.25009155    43.14238739
M92  1430   16.591    0.470   -0.095   -0.590   -1.090    0.323   -2.2044    0.2002    0.1163   259.30886841    43.16555786
M92  1467   16.593    0.471   -0.079   -0.652   -0.943    0.295   -2.3038   -0.0973    1.0612   259.27966309    43.11914062
M92  1473   16.596    0.469   -0.080   -0.659   -0.972    0.313   -2.2187   -0.3025    0.7527   259.31271362    43.15089035
M92  1516   16.596    0.467   -0.081   -0.614   -1.042    0.315   -2.2304    0.0867    0.4123   259.28070068    43.11188889
M92  1583   16.600    0.471   -0.106   -0.586   -1.076    0.333   -2.1643    0.1750    0.1376   259.28979492    43.14608383
M92  1413   16.601    0.483   -0.084   -0.642   -1.046    0.282   -2.3748    0.0493    0.6167   259.27136230    43.15541840
M92  1461   16.601    0.457   -0.075   -0.589   -1.106    0.299   -2.3085    0.3250    0.1983   259.32855225    43.16400146
M92  1505   16.602    0.473   -0.075   -0.627   -1.043    0.299   -2.2971    0.0829    0.5148   259.32244873    43.09125137
M92  1481   16.609    0.475   -0.088   -0.625   -0.961    0.306   -2.2647    0.0560    0.9227   259.29821777    43.13666534
M92  1433   16.615    0.484   -0.116   -0.635   -1.053    0.305   -2.2656   -0.0166    0.4137   259.28692627    43.12366867
M92  1563   16.616    0.448   -0.044   -0.622   -1.092    0.288   -2.3511    0.1760    0.3409   259.30349731    43.14160919
M92  1494   16.620    0.465   -0.085   -0.613   -1.031    0.316   -2.2229    0.0868    0.4754   259.29513550    43.22713852
M92  1507   16.620    0.470   -0.072   -0.669   -1.020    0.292   -2.3063   -0.3116    0.6460   259.31750488    43.13016510
M92  1577   16.624    0.464   -0.080   -0.588   -1.089    0.307   -2.2695    0.2865    0.2494   259.31793213    43.05230713
M92  1441   16.629    0.467   -0.081   -0.589   -1.064    0.310   -2.2552    0.2651    0.3690   259.26275635    43.14955521
M92  1453   16.632    0.472   -0.084   -0.612   -1.169    0.273   -2.4252    0.3248   -0.0416   259.28024292    43.15127945
M92  1543   16.644    0.487   -0.099   -0.623   -0.998    0.305   -2.2643    0.0730    0.7381   259.28286743    43.11666870
M92  1506   16.645    0.471   -0.090   -0.630   -1.061    0.295   -2.3081    0.0775    0.4565   259.25408936    43.10041809
M92  1439   16.646    0.477   -0.074   -0.660   -1.011    0.283   -2.3512   -0.1272    0.7899   259.28384399    43.16210938
M92  1547   16.647    0.465   -0.074   -0.643   -0.991    0.292   -2.3141    0.0144    0.8470   259.19323730    43.23980713
M92  1536   16.651    0.443   -0.080   -0.673   -1.059    0.249   -2.5289   -0.0457    0.8077   259.30349731    43.13880539
M92  1422   16.655    0.440   -0.078   -0.625   -1.043    0.277   -2.3961    0.2194    0.7066   259.28958130    43.15522385
M92  1486   16.657    0.476   -0.077   -0.644   -1.033    0.292   -2.3164   -0.0275    0.6311   259.25534058    43.20047379
M92  1555   16.659    0.470   -0.072   -0.608   -1.114    0.289   -2.3428    0.2605    0.2349   259.26721191    43.08141708
M92  1545   16.663    0.467   -0.088   -0.608   -1.126    0.285   -2.3604    0.2792    0.1914   259.29821777    43.14766693
M92  1518   16.666    0.466   -0.070   -0.683   -1.045    0.246   -2.5395   -0.2008    0.9266   259.25311279    43.14113998
M92  1504   16.669    0.455   -0.079   -0.644   -0.987    0.309   -2.2311   -0.1114    0.7404   259.22241211    43.14300156
M92  1576   16.669    0.479   -0.092   -0.614   -1.151    0.301   -2.2823    0.1570   -0.1121   259.28619385    43.09494400
M92  1642   16.678    0.445   -0.051   -0.659   -1.086    0.268   -2.4300   -0.0473    0.5156   259.29971313    43.12791824
M92  1522   16.680    0.473   -0.070   -0.666   -1.006    0.287   -2.3219   -0.2383    0.7891   259.33203125    43.19463730
M92  1515   16.683    0.474   -0.078   -0.627   -1.059    0.287   -2.3420    0.1429    0.5418   259.23794556    43.12561035
M92  1564   16.683    0.468   -0.086   -0.613   -1.041    0.310   -2.2397    0.1151    0.4844   259.32012939    43.12461090
M92  1568   16.683    0.466   -0.085   -0.648   -1.008    0.293   -2.3005   -0.0483    0.7467   259.27963257    43.09380722
M92  1537   16.689    0.480   -0.090   -0.626   -1.088    0.295   -2.3035    0.1080    0.3243   259.24490356    43.16761017
M92  1529   16.695    0.466   -0.082   -0.670   -0.987    0.296   -2.2725   -0.3733    0.8237   259.33316040    43.16699982
M92  1574   16.695    0.466   -0.079   -0.607   -1.030    0.330   -2.1581    0.0597    0.4274   259.25491333    43.12277985
M92  1532   16.696    0.460   -0.080   -0.643   -1.040    0.308   -2.2380   -0.1226    0.4923   259.30303955    43.13505554
M92  1519   16.708    0.455   -0.070   -0.611   -1.062    0.282   -2.3677    0.2742    0.5991   259.24707031    43.14222336
M92  1530   16.712    0.472   -0.085   -0.667   -0.986    0.287   -2.3150   -0.2624    0.9121   259.28799438    43.15497208
M92  1597   16.713    0.458   -0.072   -0.642   -1.014    0.298   -2.2818   -0.0483    0.7178   259.26559448    43.09991837
M92  1580   16.721    0.478   -0.096   -0.599   -1.099    0.325   -2.1751    0.1251    0.0920   259.22555542    43.07849884
M92  1558   16.722    0.487   -0.082   -0.680   -0.987    0.274   -2.3719   -0.4255    1.0122   259.28228760    43.16022110
M92  1584   16.722    0.468   -0.094   -0.622   -1.136    0.292   -2.3133    0.1446    0.0805   259.33401489    43.13150024
M92  1553   16.739    0.448   -0.080   -0.651   -0.972    0.307   -2.2254   -0.1777    0.8596   259.29946899    43.15452957
M92  1534   16.741    0.473   -0.072   -0.630   -1.028    0.291   -2.3151    0.0963    0.7131   259.19705200    43.16247177
M92  1539   16.743    0.473   -0.084   -0.640   -1.028    0.292   -2.3071    0.0114    0.7019   259.29763794    43.19388962
M92  1571   16.750    0.477   -0.087   -0.590   -1.123    0.302   -2.2691    0.2905    0.1201   259.27529907    43.17974854
M92  1523   16.759    0.461   -0.084   -0.618   -0.989    0.310   -2.2291    0.0774    0.8016   259.22756958    43.12302780
M92  1572   16.760    0.469   -0.081   -0.659   -1.039    0.279   -2.3519   -0.1019    0.7023   259.30569458    43.20144272
M92  1581   16.764    0.475   -0.087   -0.648   -0.969    0.306   -2.2274   -0.1430    0.8969   259.28936768    43.14797211
M92  1575   16.769    0.449   -0.059   -0.604   -1.099    0.283   -2.3536    0.3088    0.4027   259.31283569    43.14922333
M92  1570   16.772    0.460   -0.081   -0.616   -1.113    0.298   -2.2792    0.1513    0.2142   259.21682739    43.10413742
M92  1602   16.779    0.440   -0.087   -0.628   -1.176    0.276   -2.3826    0.1888   -0.0570   259.29608154    43.13455582
M92  1538   16.781    0.473   -0.074   -0.632   -1.164    0.272   -2.4021    0.1802    0.0666   259.24670410    43.16313934
M92  1512   16.789    0.462   -0.094   -0.622   -1.136    0.276   -2.3826    0.2311    0.2423   259.29937744    43.14277649
M92  1684   16.798    0.468   -0.083   -0.627   -1.051    0.290   -2.3124    0.1233    0.6138   259.26928711    43.04952621
M92  1753   16.808    0.466   -0.081   -0.626   -1.029    0.298   -2.2731    0.0817    0.6811   259.43215942    43.06344223
M92  1617   16.811    0.461   -0.074   -0.619   -1.055    0.295   -2.2886    0.1558    0.5615   259.26742554    43.17824936
M92  1578   16.814    0.468   -0.093   -0.599   -1.104    0.317   -2.1958    0.1625    0.1578   259.23834229    43.13700104
M92  1627   16.828    0.448   -0.082   -0.631   -1.099    0.280   -2.3547    0.1443    0.4208   259.34777832    43.12989044
M92  1656   16.828    0.470   -0.062   -0.666   -1.022    0.275   -2.3583   -0.1754    0.8569   259.26388550    43.10052872
M92  1639   16.829    0.470   -0.063   -0.662   -1.006    0.265   -2.4123   -0.0513    1.0496   259.25549316    43.11316681
M92  1565   16.830    0.466   -0.071   -0.670   -1.050    0.257   -2.4527   -0.1071    0.8554   259.29882812    43.15625000
M92  1606   16.832    0.457   -0.090   -0.644   -0.989    0.306   -2.2183   -0.1087    0.8115   259.25125122    43.13544464
M92  1631   16.833    0.459   -0.054   -0.655   -1.070    0.266   -2.4191    0.0064    0.6963   259.29776001    43.15988922
M92  1675   16.835    0.444   -0.069   -0.638   -1.067    0.273   -2.3871    0.1249    0.6625   259.26879883    43.11152649
M92  1625   16.842    0.454   -0.076   -0.617   -1.197    0.271   -2.4030    0.2928   -0.1315   259.30157471    43.08649826
M92  1712   16.854    0.477   -0.083   -0.663   -1.074    0.268   -2.4012   -0.1226    0.6543   259.31155396    43.11791611
M92  1600   16.859    0.470   -0.075   -0.637   -1.167    0.266   -2.4229    0.1748    0.1417   259.32611084    43.17213821
M92  1601   16.860    0.468   -0.072   -0.627   -1.045    0.281   -2.3451    0.1707    0.7387   259.24166870    43.14455414
M92  1723   16.863    0.461   -0.070   -0.643   -1.081    0.270   -2.3963    0.0948    0.6128   259.33413696    43.12955475
M92  1592   16.866    0.464   -0.077   -0.619   -1.146    0.273   -2.3896    0.2674    0.2411   259.18020630    43.08166885
M92  1628   16.866    0.466   -0.073   -0.655   -1.034    0.276   -2.3512   -0.0406    0.7997   259.26678467    43.18433380
M92  1653   16.870    0.468   -0.079   -0.645   -1.017    0.288   -2.2950    0.0018    0.8118   259.21624756    43.13255692
M92  1702   16.875    0.448   -0.081   -0.621   -1.133    0.273   -2.3880    0.2539    0.3210   259.22790527    43.13375092
M92  1686   16.876    0.458   -0.083   -0.636   -0.996    0.306   -2.2140   -0.0304    0.7941   259.32192993    43.15341568
M92  1638   16.877    0.458   -0.075   -0.670   -1.043    0.271   -2.3689   -0.2153    0.7833   259.26455688    43.11888885
M92  1758   16.877    0.467   -0.084   -0.659   -0.990    0.289   -2.2836   -0.1721    0.9478   259.33132935    43.13513947
M92  1636   16.879    0.473   -0.082   -0.623   -1.114    0.292   -2.2925    0.1323    0.2917   259.33767700    43.10494232
M92  1652   16.884    0.464   -0.076   -0.677   -1.015    0.275   -2.3424   -0.3853    0.9090   259.21441650    43.12783432
M92  1616   16.889    0.454   -0.079   -0.660   -1.007    0.286   -2.2957   -0.1650    0.8801   259.23974609    43.12069321
M92  1681   16.892    0.463   -0.082   -0.626   -1.154    0.280   -2.3484    0.1787    0.1358   259.22579956    43.17510986
M92  1651   16.893    0.460   -0.081   -0.624   -1.086    0.281   -2.3408    0.1957    0.5154   259.23596191    43.14474869
M92  1698   16.893    0.475   -0.077   -0.670   -1.068    0.252   -2.4701   -0.0724    0.8191   259.25012207    43.09361267
M92  1721   16.893    0.472   -0.065   -0.642   -1.199    0.238   -2.5778    0.3551    0.2097   259.32559204    43.13364029
M92  1660   16.895    0.443   -0.093   -0.600   -1.103    0.320   -2.1733    0.1392    0.1804   259.27996826    43.15277863
M92  1755   16.897    0.443   -0.072   -0.629   -1.180    0.257   -2.4689    0.2981    0.1598   259.27633667    43.12125015
M92  1659   16.898    0.473   -0.078   -0.640   -1.074    0.277   -2.3556    0.0775    0.6116   259.21615601    43.18483353
M92  1667   16.899    0.462   -0.089   -0.609   -1.177    0.290   -2.3029    0.2445   -0.0904   259.28662109    43.15858459
M92  1744   16.902    0.464   -0.095   -0.677   -1.008    0.283   -2.2988   -0.4494    0.8870   259.43121338    43.17885971
M92  1692   16.904    0.464   -0.085   -0.629   -1.012    0.299   -2.2520    0.0445    0.8011   259.27853394    43.15469360
M92  1673   16.907    0.458   -0.065   -0.615   -1.079    0.289   -2.3051    0.2127    0.5315   259.21975708    43.13547134
M92  1722   16.908    0.470   -0.079   -0.647   -1.073    0.277   -2.3522    0.0140    0.6184   259.30630493    43.10341644
M92  1773   16.912    0.468   -0.079   -0.634   -1.013    0.280   -2.3401    0.1129    0.9496   259.35287476    43.08602905
M92  1760   16.915    0.458   -0.075   -0.634   -1.106    0.272   -2.3804    0.1636    0.4730   259.25323486    43.13791656
M92  1689   16.916    0.458   -0.090   -0.591   -1.117    0.321   -2.1682    0.1937    0.0956   259.18737793    43.16164017
M92  1694   16.917    0.450   -0.074   -0.648   -1.099    0.257   -2.4570    0.1345    0.6391   259.32116699    43.14897156
M92  1717   16.917    0.458   -0.072   -0.652   -1.045    0.265   -2.4014    0.0597    0.8588   259.29241943    43.16594315
M92  1786   16.917    0.445   -0.073   -0.615   -0.988    0.306   -2.2223    0.1093    0.8932   259.29138184    43.15141678
M92  1734   16.922    0.448   -0.067   -0.619   -0.996    0.295   -2.2701    0.1452    0.9331   259.25015259    43.11658478
M92  1735   16.929    0.462   -0.073   -0.640   -1.049    0.274   -2.3661    0.0935    0.7953   259.23171997    43.14524841
M92  1729   16.931    0.467   -0.067   -0.649   -1.050    0.266   -2.4052    0.0571    0.8573   259.25396729    43.16147232
M92  1607   16.932    0.452   -0.083   -0.626   -1.077    0.292   -2.2807    0.1083    0.4998   259.27713013    43.15158463
M92  1805   16.935    0.468   -0.078   -0.623   -1.166    0.276   -2.3631    0.2224    0.1103   259.33111572    43.12833405
M92  1693   16.940    0.438   -0.075   -0.623   -1.005    0.314   -2.1829    0.0129    0.7489   259.25195312    43.14383316
M92  1708   16.944    0.459   -0.094   -0.615   -1.133    0.287   -2.3097    0.2209    0.2537   259.22991943    43.16877747
M92  1815   16.952    0.454   -0.067   -0.646   -0.994    0.286   -2.2904   -0.0041    0.9869   259.35424805    43.02294540
M92  1726   16.953    0.441   -0.073   -0.652   -1.079    0.288   -2.2884   -0.1168    0.5118   259.32559204    43.15458298
M92  1742   16.958    0.476   -0.063   -0.688   -1.090    0.231   -2.5784   -0.2410    0.9242   259.30416870    43.10255432
M92  5929   16.971    0.495   -0.091   -0.664   -1.237    0.244   -2.5182    0.0368   -0.1736   259.30404663    43.14025116
M92  1713   16.972    0.476   -0.074   -0.662   -1.092    0.267   -2.3883   -0.1144    0.6036   259.27941895    43.15208435
M92  1737   16.976    0.443   -0.071   -0.613   -1.087    0.302   -2.2356    0.1409    0.4129   259.34851074    43.13269424
M92  1772   16.983    0.450   -0.083   -0.629   -1.068    0.304   -2.2172    0.0139    0.4817   259.33670044    43.17586136
M92  1811   16.985    0.456   -0.093   -0.603   -1.163    0.297   -2.2587    0.2366   -0.0061   259.26391602    43.11866760
M92  1716   16.988    0.459   -0.088   -0.610   -1.198    0.284   -2.3176    0.2632   -0.1572   259.23995972    43.12677765
M92  1807   16.996    0.460   -0.089   -0.661   -1.023    0.294   -2.2388   -0.2578    0.7594   259.31372070    43.12480545
M92  1781   16.997    0.453   -0.077   -0.639   -1.052    0.288   -2.2857    0.0214    0.6913   259.33197021    43.16338730
M92  1725   17.000    0.457   -0.076   -0.619   -1.159    0.262   -2.4245    0.3268    0.2981   259.22915649    43.11647034
M92  1782   17.000    0.460   -0.068   -0.662   -1.058    0.267   -2.3729   -0.0871    0.7852   259.23382568    43.11272049
M92  1795   17.001    0.459   -0.079   -0.672   -1.022    0.278   -2.3106   -0.3268    0.8926   259.27819824    43.10208130
M92  1816   17.003    0.456   -0.079   -0.623   -1.058    0.286   -2.2986    0.1689    0.6820   259.29437256    43.15344238
M92  2003   17.006    0.463   -0.079   -0.614   -1.149    0.276   -2.3521    0.2765    0.2573   259.24270630    43.26025009
M92  1768   17.010    0.461   -0.075   -0.635   -1.052    0.282   -2.3137    0.0883    0.7451   259.23941040    43.16916656
M92  1779   17.011    0.464   -0.074   -0.651   -1.073    0.275   -2.3440   -0.0260    0.6695   259.32467651    43.17835999
M92  1845   17.011    0.459   -0.087   -0.659   -0.999    0.278   -2.3149   -0.1182    1.0428   259.40542603    43.14586258
M92  1771   17.013    0.470   -0.081   -0.631   -1.100    0.286   -2.2948    0.0995    0.4420   259.27450562    43.16197205
M92  1843   17.019    0.447   -0.084   -0.642   -1.218    0.267   -2.3876    0.1012   -0.1868   259.30032349    43.14860916
M92  1797   17.028    0.471   -0.076   -0.630   -1.101    0.275   -2.3472    0.1730    0.5242   259.29754639    43.20344543
M92  1828   17.029    0.461   -0.086   -0.627   -1.046    0.288   -2.2836    0.1178    0.7416   259.32296753    43.11116791
M92  1798   17.032    0.465   -0.059   -0.622   -1.096    0.259   -2.4329    0.3309    0.6976   259.31570435    43.13936234
M92  1827   17.033    0.463   -0.074   -0.628   -1.156    0.275   -2.3481    0.1811    0.2231   259.18615723    43.04891586
M92  1812   17.035    0.453   -0.078   -0.622   -1.055    0.304   -2.2107    0.0622    0.5749   259.28283691    43.16102982
M92  1799   17.046    0.454   -0.088   -0.668   -1.087    0.276   -2.3151   -0.2414    0.5496   259.23953247    43.13288879
M92  1765   17.047    0.450   -0.076   -0.654   -1.003    0.286   -2.2708   -0.1150    0.9651   259.29208374    43.17950058
M92  1759   17.048    0.455   -0.073   -0.654   -1.097    0.273   -2.3470   -0.0552    0.5583   259.31021118    43.15822220
M92  1810   17.051    0.460   -0.089   -0.641   -1.193    0.266   -2.3876    0.1155    0.0304   259.30874634    43.17666626
M92  1874   17.051    0.450   -0.081   -0.607   -1.122    0.285   -2.3005    0.2736    0.3672   259.28094482    43.08372116
M92  1796   17.052    0.448   -0.069   -0.661   -1.060    0.277   -2.3119   -0.1420    0.7080   259.26983643    43.11247253
M92  2037   17.059    0.458   -0.076   -0.645   -1.027    0.285   -2.2766    0.0005    0.8479   259.38882446    43.14250183
M92  1967   17.065    0.443   -0.068   -0.658   -1.102    0.269   -2.3635   -0.0837    0.5661   259.30511475    43.13844299
M92  2045   17.066    0.438   -0.105   -0.643   -1.186    0.286   -2.2832   -0.0209   -0.0781   259.29531860    43.13166809
M92  1841   17.071    0.438   -0.094   -0.596   -1.121    0.303   -2.2167    0.2402    0.2561   259.27279663    43.15625000
M92  1832   17.072    0.450   -0.062   -0.644   -1.049    0.286   -2.2814   -0.0223    0.7470   259.31887817    43.15927887
M92  1793   17.074    0.455   -0.076   -0.620   -1.152    0.270   -2.3687    0.2658    0.3039   259.24444580    43.10119247
M92  1800   17.074    0.459   -0.081   -0.622   -1.174    0.269   -2.3734    0.2574    0.1743   259.31353760    43.16500092
M92  2013   17.077    0.465   -0.074   -0.596   -1.013    0.308   -2.1931    0.2218    0.8119   259.29882812    43.12775040
M92  1834   17.082    0.448   -0.074   -0.640   -1.118    0.273   -2.3461    0.0906    0.4588   259.27459717    43.11914062
M92  1893   17.088    0.463   -0.085   -0.611   -1.117    0.289   -2.2741    0.2241    0.3764   259.24124146    43.07791519
M92  1851   17.090    0.448   -0.085   -0.648   -1.024    0.294   -2.2273   -0.1037    0.7975   259.30801392    43.04852676
M92  1857   17.092    0.442   -0.065   -0.658   -1.079    0.274   -2.3320   -0.1190    0.6700   259.26586914    43.15233231
M92  1839   17.100    0.453   -0.062   -0.667   -1.043    0.260   -2.3906   -0.1236    0.9774   259.20651245    43.12141800

